Learning Heuristics for Template-based CEGIS of Loop Invariants with Reinforcement Learning

Loop-invariant synthesis is the basis of program verification. Due to the undecidability of the problem in general, a tool for invariant synthesis necessarily uses heuristics. Despite the common belief that the design of heuristics is vital for the performance of a synthesizer, heuristics are often engineered by their developers based on experience and intuition, sometimes in an \emph{ad-hoc} manner. In this work, we propose an approach to systematically learning heuristics for template-based CounterExample-Guided Inductive Synthesis (CEGIS) with reinforcement learning. As a concrete example, we implement the approach on top of PCSat, which is an invariant synthesizer based on template-based CEGIS. Experiments show that PCSat guided by the heuristics learned by our framework not only outperforms existing state-of-the-art CEGIS-based solvers such as HoICE and the neural solver Code2Inv, but also has slight advantages over non-CEGIS-based solvers such as Eldarica and Spacer in linear Constrained Horn Clause (CHC) solving.

==> new_figs/code2inv/code2inv_clean.csv <==
,cvc4:Result,cvc4:Time,LoopInvGen:Result,LoopInvGen:Time,HoICE:Result,HoICE:Time,Spacer:Result,Spacer:Time,Eldarica:Result,Eldarica:Time,A2C/flex:Result,A2C/flex:Time,Code2Inv:Result,Code2Inv:Time
XC-130.c.sl,timeout,600.0,timeout,600.0,sat,0.826,sat,0.057,sat,3.439,sat,9.8010543868877,sat,405.89
XC-11.c.sl,sat,0.843,sat,0.6,sat,0.091,sat,0.054,sat,2.283,sat,1.6899818959645927,unsat,600
XC-64.c.sl,sat,0.048408,sat,0.03,sat,0.074717,sat,0.039167,sat,4.075673,sat,1.093791461084038,unsat,600
XC-41.c.sl,sat,0.19084,sat,0.61,sat,0.190325,sat,0.052709,sat,2.56714,sat,1.1850152870174497,sat,30.78
XC-18.c.sl,timeout,600.0,timeout,600.0,sat,2.79,sat,0.047,sat,3.221,sat,1.6026163371279836,unsat,600
XC-1.c.sl,timeout,600.0,timeout,600.0,sat,0.297,timeout,600.0,sat,2.337,sat,1.1379614451434463,unsat,600
XC-114.c.sl,timeout,600.0,sat,50.74,sat,0.104,sat,0.058,sat,3.192,sat,1.129995406838134,sat,22.93
XC-108.c.sl,sat,1.495,sat,0.66,sat,0.117,sat,0.061,sat,3.974,sat,1.1588142591062933,sat,54.35
XC-83.c.sl,sat,0.032828,sat,0.03,sat,0.071341,sat,0.040744,sat,3.454862,sat,1.4504123870283365,sat,327.78
XC-70.c.sl,sat,0.059607,sat,0.03,sat,0.077167,sat,0.04115,sat,3.619255,sat,2.4791614240966737,sat,84.61
XC-93.c.sl,timeout,600.0,sat,80.71,timeout,600.0,sat,0.166686,sat,4.538686,sat,424.11405940703116,unsat,600
XC-26.c.sl,unsat,0.043,unsat,0.57,unsat,0.076,unsat,0.033,unsat,2.76,unsat,0.6207359470427036,unsat,600
XC-46.c.sl,sat,0.689811,timeout,600.0,sat,0.407194,sat,0.070306,sat,3.749177,sat,1.2912578179966658,unsat,600
XC-133.c.sl,sat,0.03,sat,0.03,sat,0.073,sat,0.04,sat,3.231,sat,1.2818378421943635,sat,15.38
XC-42.c.sl,sat,0.309099,sat,40.37,sat,0.146075,sat,0.038094,sat,2.931649,sat,0.9063769648782909,sat,1.41
XC-99.c.sl,timeout,600.0,sat,0.61,sat,0.125784,sat,0.079244,sat,3.563191,sat,1.071961869020015,sat,458.36
XC-63.c.sl,sat,0.04872,sat,0.03,sat,0.074657,sat,0.038064,sat,5.309096,sat,1.3732897930312902,sat,365.62
XC-101.c.sl,sat,0.046,sat,0.03,sat,0.07,sat,0.051,sat,2.109,sat,1.2292491889093071,sat,53.15
XC-120.c.sl,timeout,600.0,timeout,600.0,sat,0.365,sat,0.316,sat,9.753,sat,2.675030881073326,unsat,600
XC-95.c.sl,timeout,600.0,sat,5.32,sat,0.192695,sat,0.057756,sat,3.717001,sat,1.4567031529732049,sat,59.56
XC-68.c.sl,sat,0.038361,sat,0.03,sat,0.075743,sat,0.040159,sat,3.806856,sat,1.0552313500083983,unsat,600
XC-131.c.sl,timeout,600.0,timeout,600.0,sat,0.525334,sat,0.056601,sat,3.526546,sat,11.558025391073897,sat,146.05
XC-29.c.sl,sat,0.278,sat,0.77,sat,0.081,sat,0.049,sat,2.623,sat,1.0782137489877641,sat,178.14
XC-10.c.sl,sat,0.862,sat,0.61,sat,0.108,sat,0.055,sat,2.315,sat,1.5701207050587982,sat,231.20
XC-40.c.sl,sat,0.32268,sat,11.63,sat,0.139764,sat,0.036424,sat,3.268275,sat,0.8972199850250036,sat,20.87
XC-78.c.sl,sat,0.518844,sat,0.61,sat,0.155895,sat,0.037603,sat,3.464641,sat,1.4558087228797376,sat,9.06
XC-62.c.sl,unsat,0.057186,timeout,600.0,unsat,0.164129,unsat,0.037076,unsat,3.828812,unsat,0.8942450250033289,unsat,600
XC-109.c.sl,sat,15.071,timeout,600.0,sat,0.167,sat,0.063,sat,2.765,timeout,600,unsat,600
XC-106.c.sl,unsat,0.073,timeout,600.0,unsat,0.173,unsat,0.049,unsat,2.699,unsat,0.9264138129074126,unsat,600
XC-2.c.sl,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,sat,2.65,sat,1.268270521890372,unsat,600
XC-103.c.sl,sat,0.037,sat,0.03,sat,0.071,sat,0.059,sat,2.133,sat,0.9303000490181148,sat,66.45
XC-115.c.sl,sat,0.137,sat,49.89,sat,0.112,sat,0.06,sat,2.735,sat,1.16215008799918,sat,70.65
XC-121.c.sl,timeout,600.0,timeout,600.0,sat,0.369,sat,0.312,sat,9.412,sat,2.304809789871797,unsat,600
XC-65.c.sl,sat,0.031647,sat,0.03,sat,0.076477,sat,0.039624,sat,6.100019,sat,1.4908380680717528,sat,284.77
XC-51.c.sl,sat,0.035507,sat,0.03,sat,0.097887,sat,0.042714,sat,3.387154,sat,0.8437904310412705,sat,65.85
XC-30.c.sl,sat,0.038,sat,0.03,sat,0.072,sat,0.244,sat,3.297,sat,0.9921721201390028,sat,1.40
XC-96.c.sl,sat,0.427423,sat,2.45,sat,0.194557,sat,0.051427,sat,3.725698,sat,1.4740835409611464,sat,61.27
XC-12.c.sl,sat,0.54,sat,0.6,sat,0.113,sat,0.056,sat,2.332,sat,1.6741917140316218,sat,206.42
XC-77.c.sl,timeout,600.0,sat,0.61,sat,0.122263,sat,0.042234,sat,3.644248,sat,1.3867467259988189,sat,12.59
XC-85.c.sl,sat,0.032363,sat,0.03,sat,0.072554,sat,0.060017,sat,3.305497,sat,0.9984693778678775,sat,320.92
XC-23.c.sl,timeout,600.0,timeout,600.0,sat,16.901,sat,0.524,sat,15.588,timeout,600,unsat,600
XC-119.c.sl,timeout,600.0,sat,7.52,sat,2.996,sat,0.127,sat,3.057,sat,3.9034045680891722,unsat,600
XC-4.c.sl,sat,1.563688,timeout,600.0,sat,0.185705,sat,2.653696,sat,7.665507,sat,3.2257944510784,unsat,600
XC-24.c.sl,timeout,600.0,timeout,600.0,sat,2.128,sat,0.233,sat,10.626,sat,5.022439709864557,unsat,600
XC-67.c.sl,sat,0.056974,sat,0.03,sat,0.075794,sat,0.037469,sat,4.093871,sat,1.4193784629460424,sat,447.13
XC-102.c.sl,sat,0.046,sat,0.03,sat,0.069,sat,0.05,sat,2.1,sat,1.0072837031912059,sat,50.25
XC-125.c.sl,timeout,600.0,sat,0.75,sat,0.297,timeout,600.0,sat,3.047,sat,4.477229563053697,unsat,600
XC-84.c.sl,sat,0.032623,sat,0.03,sat,0.072975,sat,0.041326,sat,3.230469,sat,1.630575732095167,sat,335.10
XC-36.c.sl,sat,0.047522,sat,0.03,sat,0.101594,sat,0.048759,sat,86.66083,sat,0.785604678094387,sat,230.36
XC-110.c.sl,timeout,600.0,sat,4.92,sat,2.466,sat,0.129,sat,2.465,sat,4.40982028702274,unsat,600
XC-13.c.sl,sat,0.853,sat,0.61,sat,0.114,sat,0.04,sat,3.086,sat,1.1034205129835755,sat,191.06
XC-35.c.sl,sat,0.048,sat,0.03,sat,0.111,sat,0.036,sat,2.703,sat,0.8737710209097713,sat,5.26
XC-17.c.sl,timeout,600.0,timeout,600.0,sat,0.299,sat,0.048,sat,3.769,sat,1.8658846570178866,unsat,600
XC-71.c.sl,sat,0.286331,sat,0.8,sat,0.152759,sat,0.037828,sat,3.77759,sat,1.3203064559493214,sat,18.59
XC-111.c.sl,timeout,600.0,sat,4.57,sat,2.458,sat,0.125,sat,2.63,sat,2.5267136769834906,unsat,600
XC-66.c.sl,sat,0.046324,sat,0.03,sat,0.073965,sat,0.039279,sat,4.793841,sat,1.068974157096818,unsat,600
XC-47.c.sl,sat,0.652859,timeout,600.0,sat,0.148673,sat,0.038556,sat,3.948588,sat,1.1572408231440932,sat,1.56
XC-94.c.sl,timeout,600.0,timeout,600.0,sat,6.145005,timeout,600.0,sat,4.259962,sat,5.350148408906534,unsat,600
XC-132.c.sl,sat,7.137,timeout,600.0,sat,0.159,sat,0.038,sat,3.376,sat,0.9410439219791442,sat,167.07
XC-38.c.sl,sat,0.46839,sat,0.61,sat,0.152218,sat,0.03906,sat,2.647529,sat,1.2339774591382593,sat,25.79
XC-88.c.sl,sat,0.059313,sat,0.03,sat,0.105699,sat,0.063764,sat,4.091137,sat,1.4599388500209898,unsat,600
XC-87.c.sl,sat,0.058238,sat,0.03,sat,0.100058,sat,0.069349,sat,3.676489,sat,1.3804401999805123,unsat,600
XC-28.c.sl,sat,0.329,sat,1.33,sat,0.08,sat,0.047,sat,2.945,sat,0.965040102833882,sat,176.80
XC-61.c.sl,unsat,0.056545,timeout,600.0,unsat,0.124515,unsat,0.037263,unsat,3.717312,unsat,0.9285351049620658,unsat,600
XC-56.c.sl,sat,0.122048,sat,0.6,sat,0.143954,sat,0.041384,sat,3.250066,sat,1.1562575970310718,sat,28.84
XC-128.c.sl,sat,0.046,sat,0.03,sat,0.076,sat,0.037,sat,2.495,sat,0.7582410511095077,sat,3.64
XC-124.c.sl,timeout,600.0,sat,3.84,sat,0.298,timeout,600.0,sat,2.565,sat,4.38864712510258,unsat,600
XC-25.c.sl,sat,0.038,sat,0.03,sat,0.072,sat,1.455,sat,3.557,sat,0.963494555093348,sat,1.39
XC-5.c.sl,sat,2.078728,timeout,600.0,sat,0.290025,sat,0.045614,sat,5.192188,sat,2.7767432969994843,unsat,600
XC-15.c.sl,timeout,600.0,timeout,600.0,sat,0.201,sat,0.047,sat,3.642,sat,1.499895182903856,sat,319.25
XC-57.c.sl,sat,0.122595,sat,0.88,sat,0.148606,sat,0.042939,sat,3.524685,sat,1.0836880651768297,sat,29.69
XC-45.c.sl,sat,0.238908,sat,49.63,sat,0.139081,sat,0.035574,sat,2.907938,sat,0.9968536898959428,sat,94.36
XC-16.c.sl,timeout,600.0,timeout,600.0,sat,0.493,sat,0.047,sat,3.164,sat,1.0697610510978848,unsat,600
XC-72.c.sl,unsat,0.047275,unsat,0.57,unsat,0.086166,unsat,0.034612,unsat,3.410268,unsat,1.0550720610190183,unsat,600
XC-79.c.sl,sat,0.547391,timeout,600.0,sat,0.181072,sat,0.040599,sat,3.598433,sat,1.0767683919984847,sat,2.00
XC-100.c.sl,timeout,600.0,sat,125.64,sat,3.41,sat,0.099,sat,2.652,sat,6.9574128079693764,unsat,600
XC-118.c.sl,timeout,600.0,sat,6.14,sat,3.412,sat,0.126,sat,2.571,sat,4.245251964079216,unsat,600
XC-50.c.sl,sat,0.032395,sat,0.03,sat,0.096938,sat,0.035726,sat,3.569678,sat,0.8419317689258605,sat,5.56
XC-107.c.sl,sat,2.604,timeout,600.0,sat,0.203,sat,0.064,sat,3.405,sat,2.9025432760827243,unsat,600
XC-3.c.sl,sat,2.18,timeout,600.0,sat,0.19,sat,0.056,sat,6.787,timeout,600,unsat,600
XC-27.c.sl,unsat,0.042,unsat,0.56,unsat,0.072,unsat,0.033,unsat,2.686,unsat,0.5553114090580493,unsat,600


==> new_figs/code2inv/code2inv_comparison_clean.csv <==
instance Spacer PCSat/A2C Code2Inv
XC-130.c.sl 0.057 9.8010543868877 405.89
XC-11.c.sl 0.054 1.6899818959645927 600
XC-64.c.sl 0.039167 1.093791461084038 600
XC-41.c.sl 0.052709 1.1850152870174497 30.78
XC-18.c.sl 0.047 1.6026163371279836 600
XC-1.c.sl 600.0 1.1379614451434463 600
XC-114.c.sl 0.058 1.129995406838134 22.93
XC-108.c.sl 0.061 1.1588142591062933 54.35
XC-83.c.sl 0.040744 1.4504123870283365 327.78
XC-70.c.sl 0.04115 2.4791614240966737 84.61
XC-93.c.sl 0.166686 424.11405940703116 600
XC-26.c.sl 0.033 0.6207359470427036 600
XC-46.c.sl 0.070306 1.2912578179966658 600
XC-133.c.sl 0.04 1.2818378421943635 15.38
XC-42.c.sl 0.038094 0.9063769648782909 1.41
XC-99.c.sl 0.079244 1.071961869020015 458.36
XC-63.c.sl 0.038064 1.3732897930312902 365.62
XC-101.c.sl 0.051 1.2292491889093071 53.15
XC-120.c.sl 0.316 2.675030881073326 600
XC-95.c.sl 0.057756 1.4567031529732049 59.56
XC-68.c.sl 0.040159 1.0552313500083983 600
XC-131.c.sl 0.056601 11.558025391073897 146.05
XC-29.c.sl 0.049 1.0782137489877641 178.14
XC-10.c.sl 0.055 1.5701207050587982 231.20
XC-40.c.sl 0.036424 0.8972199850250036 20.87
XC-78.c.sl 0.037603 1.4558087228797376 9.06
XC-62.c.sl 0.037076 0.8942450250033289 600
XC-109.c.sl 0.063 600 600
XC-106.c.sl 0.049 0.9264138129074126 600
XC-2.c.sl 600.0 1.268270521890372 600
XC-103.c.sl 0.059 0.9303000490181148 66.45
XC-115.c.sl 0.06 1.16215008799918 70.65
XC-121.c.sl 0.312 2.304809789871797 600
XC-65.c.sl 0.039624 1.4908380680717528 284.77
XC-51.c.sl 0.042714 0.8437904310412705 65.85
XC-30.c.sl 0.244 0.9921721201390028 1.40
XC-96.c.sl 0.051427 1.4740835409611464 61.27
XC-12.c.sl 0.056 1.6741917140316218 206.42
XC-77.c.sl 0.042234 1.3867467259988189 12.59
XC-85.c.sl 0.060017 0.9984693778678775 320.92
XC-23.c.sl 0.524 600 600
XC-119.c.sl 0.127 3.9034045680891722 600
XC-4.c.sl 2.653696 3.2257944510784 600
XC-24.c.sl 0.233 5.022439709864557 600
XC-67.c.sl 0.037469 1.4193784629460424 447.13
XC-102.c.sl 0.05 1.0072837031912059 50.25
XC-125.c.sl 600.0 4.477229563053697 600
XC-84.c.sl 0.041326 1.630575732095167 335.10
XC-36.c.sl 0.048759 0.785604678094387 230.36
XC-110.c.sl 0.129 4.40982028702274 600
XC-13.c.sl 0.04 1.1034205129835755 191.06
XC-35.c.sl 0.036 0.8737710209097713 5.26
XC-17.c.sl 0.048 1.8658846570178866 600
XC-71.c.sl 0.037828 1.3203064559493214 18.59
XC-111.c.sl 0.125 2.5267136769834906 600
XC-66.c.sl 0.039279 1.068974157096818 600
XC-47.c.sl 0.038556 1.1572408231440932 1.56
XC-94.c.sl 600.0 5.350148408906534 600
XC-132.c.sl 0.038 0.9410439219791442 167.07
XC-38.c.sl 0.03906 1.2339774591382593 25.79
XC-88.c.sl 0.063764 1.4599388500209898 600
XC-87.c.sl 0.069349 1.3804401999805123 600
XC-28.c.sl 0.047 0.965040102833882 176.80
XC-61.c.sl 0.037263 0.9285351049620658 600
XC-56.c.sl 0.041384 1.1562575970310718 28.84
XC-128.c.sl 0.037 0.7582410511095077 3.64
XC-124.c.sl 600.0 4.38864712510258 600
XC-25.c.sl 1.455 0.963494555093348 1.39
XC-5.c.sl 0.045614 2.7767432969994843 600
XC-15.c.sl 0.047 1.499895182903856 319.25
XC-57.c.sl 0.042939 1.0836880651768297 29.69
XC-45.c.sl 0.035574 0.9968536898959428 94.36
XC-16.c.sl 0.047 1.0697610510978848 600
XC-72.c.sl 0.034612 1.0550720610190183 600
XC-79.c.sl 0.040599 1.0767683919984847 2.00
XC-100.c.sl 0.099 6.9574128079693764 600
XC-118.c.sl 0.126 4.245251964079216 600
XC-50.c.sl 0.035726 0.8419317689258605 5.56
XC-107.c.sl 0.064 2.9025432760827243 600
XC-3.c.sl 0.056 600 600
XC-27.c.sl 0.033 0.5553114090580493 600


==> new_figs/code2inv/code2inv_comparison_clean.tsv <==
instance	Spacer	PCSat/A2C	Code2Inv
XC-130.c.sl	0.057	9.8010543868877	405.89
XC-11.c.sl	0.054	1.6899818959645927	600
XC-64.c.sl	0.039167	1.093791461084038	600
XC-41.c.sl	0.052709	1.1850152870174497	30.78
XC-18.c.sl	0.047	1.6026163371279836	600
XC-1.c.sl	600.0	1.1379614451434463	600
XC-114.c.sl	0.058	1.129995406838134	22.93
XC-108.c.sl	0.061	1.1588142591062933	54.35
XC-83.c.sl	0.040744	1.4504123870283365	327.78
XC-70.c.sl	0.04115	2.4791614240966737	84.61
XC-93.c.sl	0.166686	424.11405940703116	600
XC-26.c.sl	0.033	0.6207359470427036	600
XC-46.c.sl	0.070306	1.2912578179966658	600
XC-133.c.sl	0.04	1.2818378421943635	15.38
XC-42.c.sl	0.038094	0.9063769648782909	1.41
XC-99.c.sl	0.079244	1.071961869020015	458.36
XC-63.c.sl	0.038064	1.3732897930312902	365.62
XC-101.c.sl	0.051	1.2292491889093071	53.15
XC-120.c.sl	0.316	2.675030881073326	600
XC-95.c.sl	0.057756	1.4567031529732049	59.56
XC-68.c.sl	0.040159	1.0552313500083983	600
XC-131.c.sl	0.056601	11.558025391073897	146.05
XC-29.c.sl	0.049	1.0782137489877641	178.14
XC-10.c.sl	0.055	1.5701207050587982	231.20
XC-40.c.sl	0.036424	0.8972199850250036	20.87
XC-78.c.sl	0.037603	1.4558087228797376	9.06
XC-62.c.sl	0.037076	0.8942450250033289	600
XC-109.c.sl	0.063	600	600
XC-106.c.sl	0.049	0.9264138129074126	600
XC-2.c.sl	600.0	1.268270521890372	600
XC-103.c.sl	0.059	0.9303000490181148	66.45
XC-115.c.sl	0.06	1.16215008799918	70.65
XC-121.c.sl	0.312	2.304809789871797	600
XC-65.c.sl	0.039624	1.4908380680717528	284.77
XC-51.c.sl	0.042714	0.8437904310412705	65.85
XC-30.c.sl	0.244	0.9921721201390028	1.40
XC-96.c.sl	0.051427	1.4740835409611464	61.27
XC-12.c.sl	0.056	1.6741917140316218	206.42
XC-77.c.sl	0.042234	1.3867467259988189	12.59
XC-85.c.sl	0.060017	0.9984693778678775	320.92
XC-23.c.sl	0.524	600	600
XC-119.c.sl	0.127	3.9034045680891722	600
XC-4.c.sl	2.653696	3.2257944510784	600
XC-24.c.sl	0.233	5.022439709864557	600
XC-67.c.sl	0.037469	1.4193784629460424	447.13
XC-102.c.sl	0.05	1.0072837031912059	50.25
XC-125.c.sl	600.0	4.477229563053697	600
XC-84.c.sl	0.041326	1.630575732095167	335.10
XC-36.c.sl	0.048759	0.785604678094387	230.36
XC-110.c.sl	0.129	4.40982028702274	600
XC-13.c.sl	0.04	1.1034205129835755	191.06
XC-35.c.sl	0.036	0.8737710209097713	5.26
XC-17.c.sl	0.048	1.8658846570178866	600
XC-71.c.sl	0.037828	1.3203064559493214	18.59
XC-111.c.sl	0.125	2.5267136769834906	600
XC-66.c.sl	0.039279	1.068974157096818	600
XC-47.c.sl	0.038556	1.1572408231440932	1.56
XC-94.c.sl	600.0	5.350148408906534	600
XC-132.c.sl	0.038	0.9410439219791442	167.07
XC-38.c.sl	0.03906	1.2339774591382593	25.79
XC-88.c.sl	0.063764	1.4599388500209898	600
XC-87.c.sl	0.069349	1.3804401999805123	600
XC-28.c.sl	0.047	0.965040102833882	176.80
XC-61.c.sl	0.037263	0.9285351049620658	600
XC-56.c.sl	0.041384	1.1562575970310718	28.84
XC-128.c.sl	0.037	0.7582410511095077	3.64
XC-124.c.sl	600.0	4.38864712510258	600
XC-25.c.sl	1.455	0.963494555093348	1.39
XC-5.c.sl	0.045614	2.7767432969994843	600
XC-15.c.sl	0.047	1.499895182903856	319.25
XC-57.c.sl	0.042939	1.0836880651768297	29.69
XC-45.c.sl	0.035574	0.9968536898959428	94.36
XC-16.c.sl	0.047	1.0697610510978848	600
XC-72.c.sl	0.034612	1.0550720610190183	600
XC-79.c.sl	0.040599	1.0767683919984847	2.00
XC-100.c.sl	0.099	6.9574128079693764	600
XC-118.c.sl	0.126	4.245251964079216	600
XC-50.c.sl	0.035726	0.8419317689258605	5.56
XC-107.c.sl	0.064	2.9025432760827243	600
XC-3.c.sl	0.056	600	600
XC-27.c.sl	0.033	0.5553114090580493	600


==> new_figs/code2inv/scatter_a2c_code2inv.txt <==
set terminal pdfcairo enhanced size 12cm,12cm
set output 'scatter_a2c_code2inv.pdf'
set datafile separator ","
set size square
set pointsize 0.8
set xr[0.2:605]
set yr[0.2:605]
set border back
set xlabel font "Times New Roman,25"
set ylabel font "Times New Roman,25"
set xtics font ", 20"
set ytics font ", 20"
set xtics nomirror
set ytics nomirror
set logscale xy 10
set xlabel 'PCSat/A2C'
set ylabel 'Code2Inv'
plot x lc rgb "black" notitle, \
'code2inv_clean.csv' u (strcol(12) eq "timeout" ? (600) : (strcol(12) ne "unsat" ? $13 : 1/0)) : (strcol(14) eq "timeout" ? (600) : (strcol(14) ne "unsat" ? $15 : 1/0)) notitle pt 7 lc rgbcolor "#007FFF"


==> new_figs/scatter_a2c_mc.txt <==
set terminal pdfcairo enhanced size 12cm,12cm
set output 'scatter_mc_a2c.pdf'
set datafile separator ","
set size square
set pointsize 0.8
set xr[0.2:605]
set yr[0.2:605]
set border back
set xlabel font "Times New Roman,25"
set ylabel font "Times New Roman,25"
set xtics font ", 20"
set ytics font ", 20"
set xtics nomirror
set ytics nomirror
set logscale xy 10
set xlabel 'PCSat/MC'
set ylabel 'PCSat/A2C'
plot x lc rgb "black" notitle, \
'test_data_no_ablation.csv' u (strcol(18) eq "timeout" ? (600) : (strcol(18) ne "unsat" ? $19 : 1/0)) : (strcol(12) eq "timeout" ? (600) : (strcol(12) ne "unsat" ? $13 : 1/0)) notitle pt 7 lc rgbcolor "#007FFF"


==> new_figs/scatter_ablation_expert_mc.txt <==
set terminal pdfcairo enhanced size 12cm,12cm
set output 'scatter_mc_mc_expert.pdf'
set datafile separator ","
set size square
set pointsize 0.8
set xr[0.2:605]
set yr[0.2:605]
set border back
set xlabel font "Times New Roman,25"
set ylabel font "Times New Roman,25"
set xtics font ", 20"
set ytics font ", 20"
set xtics nomirror
set ytics nomirror
set logscale xy 10
set xlabel 'MC/raw'
set ylabel 'MC/expert'
plot x lc rgb "black" notitle, \
'test_data_ablation.csv' u (strcol(18) eq "timeout" ? (600) : (strcol(18) ne "unsat" ? $19 : 1/0)) : (strcol(20) eq "timeout" ? (600) : (strcol(20) ne "unsat" ? $21 : 1/0)) notitle pt 7 lc rgbcolor "#007FFF"


==> new_figs/scatter_ablation_two_plus_two.txt <==
set terminal pdfcairo enhanced size 12cm,12cm
set output 'scatter_mc_mc_expert_a2c_mc.pdf'
set datafile separator ","
set size square
set pointsize 0.8
set xr[0.2:605]
set yr[0.2:605]
set border back
set xlabel font "Times New Roman,25"
set ylabel font "Times New Roman,25"
set xtics font ", 20"
set ytics font ", 20"
set xtics nomirror
set ytics nomirror
set logscale xy 10
set xlabel 'MC/raw+A2C/raw'
set ylabel 'MC/raw+MC/expert'
plot x lc rgb "black" notitle, \
'test_data_ablation.csv' u (strcol(22) eq "timeout" ? (600) : (strcol(22) ne "unsat" ? $23 : 1/0)) : (strcol(24) eq "timeout" ? (600) : (strcol(24) ne "unsat" ? $25 : 1/0)) notitle pt 7 lc rgbcolor "#007FFF"


==> new_figs/scatter_joint_expert.txt <==
set terminal pdfcairo enhanced size 12cm,12cm
set output 'scatter_joint_expert.pdf'
set datafile separator ","
set size square
set pointsize 0.8
set xr[0.2:605]
set yr[0.2:605]
set border back
set xlabel font "Times New Roman,25"
set ylabel font "Times New Roman,25"
set xtics font ", 20"
set ytics font ", 20"
set xtics nomirror
set ytics nomirror
set logscale xy 10
set xlabel 'PCSat/A2C+PCSat/MC'
set ylabel 'PCSat/expert'
plot x lc rgb "black" notitle, \
'test_data_no_ablation.csv' u (strcol(20) eq "timeout" ? (600) : (strcol(20) ne "unsat" ? $21 : 1/0)) : (strcol(16) eq "timeout" ? (600) : (strcol(16) ne "unsat" ? $17 : 1/0)) notitle pt 7 lc rgbcolor "#007FFF"


==> new_figs/scatter_mc_eldarica.txt <==
set terminal pdfcairo enhanced size 12cm,12cm
set output 'scatter_mc_eldarica.pdf'
set datafile separator ","
set size square
set pointsize 0.8
set xr[0.2:605]
set yr[0.2:605]
set border back
set xlabel font "Times New Roman,25"
set ylabel font "Times New Roman,25"
set xtics font ", 20"
set ytics font ", 20"
set xtics nomirror
set ytics nomirror
set logscale xy 10
set xlabel 'PCSat/MC'
set ylabel 'Eldarica'
plot x lc rgb "black" notitle, \
'test_data_no_ablation.csv' u (strcol(18) eq "timeout" ? (600) : (strcol(18) ne "unsat" ? $19 : 1/0)) : (strcol(10) eq "timeout" ? (600) : (strcol(10) ne "unsat" ? $11 : 1/0)) notitle pt 7 lc rgbcolor "#007FFF"


==> new_figs/test_data_ablation.csv <==
,cvc4:Result,cvc4:Time,LoopInvGen:Result,LoopInvGen:Time,HoICE:Result,HoICE:Time,Spacer:Result,Spacer:Time,Eldarica:Result,Eldarica:Time,A2C/flex:Result,A2C/flex:Time,random:Result,random:Time,PCSat/expert:Result,PCSat/expert:Time,MC/expert:Result,MC/expert:Time,MC/flex:Result,MC/flex:Time,MC/flex+A2C/flex:Result,MC/flex+A2C/flex:Time,MC/flex+MC/expert:Result,MC/flex+MC/expert:Time,MC/flex+MC/expert+A2C/flex:Result,MC/flex+MC/expert+A2C/flex:Time,MC/flex+MC/expert+A2C/flex+PCSat/expert:Result,MC/flex+MC/expert+A2C/flex+PCSat/expert:Time
Lustre-durationThm_3_e7_334_e3_42.lus.sl,timeout,600.0,timeout,600.0,sat,0.204271,sat,0.057378,sat,9.761297,sat,4.291771928081289,sat,39.098386676982045,sat,2.261832131014671,sat,2.0629102309999325,sat,2.224918489999993,sat,2.224918489999993,sat,2.0629102309999325,sat,2.0629102309999325,sat,2.0629102309999325
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl,sat,11.81983,sat,286.15,sat,0.301537,sat,0.053329,sat,11.1507,sat,1.8927158049773425,sat,1.9864477140363306,sat,0.9702666730154306,sat,1.1561911879999798,sat,1.0866840340004273,sat,1.0866840340004273,sat,1.0866840340004273,sat,1.0866840340004273,sat,0.9702666730154306
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl,timeout,600.0,timeout,600.0,sat,4.012593,sat,0.126999,sat,37.3683,sat,3.4089769429992884,sat,3.4119142219424248,sat,1.3897990540135652,sat,2.492541695,sat,1.9710802449999392,sat,1.9710802449999392,sat,1.9710802449999392,sat,1.9710802449999392,sat,1.3897990540135652
XC-109.c.sl,sat,15.071,timeout,600.0,sat,0.167,sat,0.063,sat,2.765,sat,1.4888078919611871,sat,1.5104896139819175,sat,1.4895263299986254,sat,1.4323232800002188,sat,4.298753238000245,sat,1.4888078919611871,sat,1.4323232800002188,sat,1.4323232800002188,sat,1.4323232800002188
Lustre-MESI_3_e3_2669.lus.sl,timeout,600.0,timeout,600.0,sat,16.74782,sat,0.183945,sat,69.9226,sat,23.8944767001085,sat,21.92012796900235,sat,16.72691393402056,sat,16.893454679999877,sat,19.304725525999856,sat,19.304725525999856,sat,16.893454679999877,sat,16.893454679999877,sat,16.72691393402056
XC-66_conf5.sl,sat,17.66831,timeout,600.0,sat,0.329257,sat,0.049717,sat,4.78801,sat,8.199026212096214,sat,55.117985452059656,sat,356.4751556729898,sat,4.2531431659999726,sat,3.588014419000501,sat,3.588014419000501,sat,3.588014419000501,sat,3.588014419000501,sat,3.588014419000501
XC-51_conf1.sl,sat,0.047561,sat,0.03,sat,0.10129,sat,0.044229,sat,3.674456,sat,1.2193718480411917,sat,1.2004166489932686,sat,0.7729057790129445,sat,0.7676699100002224,sat,0.783962100998906,sat,0.783962100998906,sat,0.7676699100002224,sat,0.7676699100002224,sat,0.7676699100002224
Lustre-ILLINOIS_5.lus.sl,sat,0.270061,sat,14.56,sat,1.514755,sat,0.055535,sat,45.08206,sat,2.574811500031501,sat,2.390645407140255,sat,1.3353794809954707,sat,1.317086123000081,sat,1.359650585000054,sat,1.359650585000054,sat,1.317086123000081,sat,1.317086123000081,sat,1.317086123000081
XC-106_conf1.sl,unsat,0.101,timeout,600.0,unsat,0.186,unsat,0.051,unsat,2.974,unsat,1.5077654148917645,unsat,1.361525152809918,unsat,0.9686065569985658,unsat,0.9612481559997832,unsat,0.9678137509999942,unsat,0.9678137509999942,unsat,0.9612481559997832,unsat,0.9612481559997832,unsat,0.9612481559997832
From2018-jmbl_inc.sl,sat,0.034,sat,0.03,sat,0.074,sat,0.244,sat,1.776,sat,0.6302940149325877,sat,0.632843203144148,sat,0.48001014499459416,sat,0.5576342770000338,sat,0.4700741359993117,sat,0.4700741359993117,sat,0.4700741359993117,sat,0.4700741359993117,sat,0.4700741359993117
Lustre-durationThm_2_e7_145_e8_73.lus.sl,timeout,600.0,timeout,600.0,sat,1.943593,sat,0.045637,sat,22.69857,timeout,600,sat,48.51143867895007,sat,97.65013968999847,timeout,600,sat,33.60552230400026,sat,33.60552230400026,sat,33.60552230400026,sat,33.60552230400026,sat,33.60552230400026
From2018-minor2.sl,sat,0.021,sat,0.03,sat,0.075,sat,0.035,sat,2.168,sat,0.9188498528674245,sat,1.0764313980471343,sat,0.6516922040027566,sat,0.9460928480002622,sat,0.7256972790000873,sat,0.7256972790000873,sat,0.7256972790000873,sat,0.7256972790000873,sat,0.6516922040027566
Lustre-speed2_e8_449_e7_353.lus.sl,sat,0.719072,sat,0.61,sat,0.118735,sat,0.059736,sat,11.69386,sat,0.9707223430741578,sat,1.1151529990602285,sat,0.9062656309979502,sat,0.8980114969999704,sat,0.9197199239999918,sat,0.9197199239999918,sat,0.8980114969999704,sat,0.8980114969999704,sat,0.8980114969999704
Lustre-rtp_6.lus.sl,sat,0.596116,timeout,600.0,sat,4.643842,sat,0.092319,sat,84.67337,sat,4.214612893061712,sat,3.8396208761259913,sat,1.717957546992693,sat,2.3558465589999287,sat,1.739730684999813,sat,1.739730684999813,sat,1.739730684999813,sat,1.739730684999813,sat,1.717957546992693
XC-28_conf1.sl,sat,0.708,timeout,600.0,sat,0.12,sat,0.048,sat,2.98,sat,1.3196759999264032,timeout,600,sat,2.6603347349737305,sat,1.224502179999945,sat,0.981929746999981,sat,0.981929746999981,sat,0.981929746999981,sat,0.981929746999981,sat,0.981929746999981
Lustre-car_all_e7_188_e7_743.lus.sl,sat,140.492,timeout,600.0,sat,71.865,sat,0.056,sat,45.639,sat,5.059203905984759,timeout,600,sat,12.587840494001284,sat,3.8293625900000734,sat,3.2737343799999508,sat,3.2737343799999508,sat,3.2737343799999508,sat,3.2737343799999508,sat,3.2737343799999508
Lustre-durationThm_3_e7_334_e2_62.lus.sl,timeout,600.0,timeout,600.0,sat,0.137565,sat,0.046035,sat,8.356056,sat,3.327841385966167,sat,40.32625183300115,sat,2.1326450489868876,sat,1.875152030001118,sat,1.8901991949996955,sat,1.8901991949996955,sat,1.875152030001118,sat,1.875152030001118,sat,1.875152030001118
From2018-fib_13.sl,sat,0.164,sat,2.73,sat,0.141,sat,0.065,sat,4.49,sat,1.3469225459266454,sat,1.8505588760599494,sat,1.5983471370127518,sat,1.2681166909997046,sat,0.9506817279998359,sat,0.9506817279998359,sat,0.9506817279998359,sat,0.9506817279998359,sat,0.9506817279998359
Lustre-car_3.lus.sl,sat,0.588,timeout,600.0,sat,0.198,sat,0.041,sat,18.873,sat,4.56007211888209,timeout,600,sat,4.445626992004691,sat,3.434049383999991,sat,2.3506554619998496,sat,2.3506554619998496,sat,2.3506554619998496,sat,2.3506554619998496,sat,2.3506554619998496
XC-44.c.sl,sat,0.207091,sat,14.53,sat,0.138446,sat,0.038124,sat,3.029863,sat,0.9013915660325438,sat,0.7481402200646698,sat,0.8706814010220114,sat,0.870221354000023,sat,0.8958637530004125,sat,0.8958637530004125,sat,0.870221354000023,sat,0.870221354000023,sat,0.870221354000023
Lustre-DRAGON_all2.lus.sl,timeout,600.0,timeout,600.0,sat,86.68,sat,0.541,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-speed_e7_207.lus.sl,sat,0.049846,sat,0.03,sat,0.139857,sat,0.048867,sat,4.011654,sat,1.0640859759878367,sat,0.8625161461532116,sat,0.8834150469920132,sat,0.8916553670005669,sat,0.8860136580005928,sat,0.8860136580005928,sat,0.8860136580005928,sat,0.8860136580005928,sat,0.8834150469920132
From2018-jmbl_dec_simpl-new.sl,unsat,0.019,unsat,0.44,unsat,0.066,unsat,0.032,unsat,1.903,unsat,0.41007752693258226,unsat,0.4335870270151645,unsat,0.3755382919916883,unsat,0.3935454160000518,unsat,0.3865745220000463,unsat,0.3865745220000463,unsat,0.3865745220000463,unsat,0.3865745220000463,unsat,0.3755382919916883
Lustre-stalmark_e7_27.lus.sl,sat,0.05407,timeout,600.0,sat,0.113532,sat,0.053521,sat,3.315221,sat,1.6031576390378177,sat,1.5368103550281376,sat,0.924309595982777,sat,1.27228464000018,sat,1.0612489110008028,sat,1.0612489110008028,sat,1.0612489110008028,sat,1.0612489110008028,sat,0.924309595982777
Lustre-cd.lus.sl,timeout,600.0,timeout,600.0,sat,44.087,sat,0.17,sat,64.015,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
XC-93_conf1.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.176568,sat,4.658824,timeout,600,timeout,600,timeout,600,sat,224.95579670499956,timeout,600,timeout,600,sat,224.95579670499956,sat,224.95579670499956,sat,224.95579670499956
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl,sat,0.598,sat,20.53,sat,9.556,sat,0.066,sat,224.16,sat,9.625766362063587,sat,6.094038438051939,sat,128.50768968902412,sat,7.421355931001017,sat,4.829788345999987,sat,4.829788345999987,sat,4.829788345999987,sat,4.829788345999987,sat,4.829788345999987
XC-118.c.sl,timeout,600.0,sat,6.14,sat,3.412,sat,0.126,sat,2.571,sat,2.4372289429884404,sat,213.49213567492552,sat,1.32644371301285,sat,1.9138518539994038,sat,1.7051677929998732,sat,1.7051677929998732,sat,1.7051677929998732,sat,1.7051677929998732,sat,1.32644371301285
XC-4.c.sl,sat,1.563688,timeout,600.0,sat,0.185705,sat,2.653696,sat,7.665507,sat,1.595118273049593,sat,1.7504624698776752,sat,1.803117004019441,sat,1.1148405940002704,sat,0.9547215129996403,sat,0.9547215129996403,sat,0.9547215129996403,sat,0.9547215129996403,sat,0.9547215129996403
From2018-jmbl_trex1_vars.sl,sat,0.099,timeout,600.0,sat,0.082,sat,0.034,sat,2.332,sat,0.6739333581645042,sat,0.5498436959460378,sat,0.5044123549887445,sat,0.5070853310007806,sat,0.5287785470000017,sat,0.5287785470000017,sat,0.5070853310007806,sat,0.5070853310007806,sat,0.5044123549887445
Lustre-speed2_e8_449.lus.sl,sat,0.510591,sat,0.62,sat,0.141761,sat,0.05984,sat,5.32813,sat,1.0242496919818223,sat,1.0971473280806094,sat,0.8858435490110423,sat,0.8826306860000841,sat,0.8752278430001752,sat,0.8752278430001752,sat,0.8752278430001752,sat,0.8752278430001752,sat,0.8752278430001752
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl,timeout,600.0,timeout,600.0,sat,6.418753,sat,0.166979,sat,53.36858,sat,35.684793625958264,timeout,600,timeout,600,sat,23.0810403939995,sat,9.27510626899948,sat,9.27510626899948,sat,9.27510626899948,sat,9.27510626899948,sat,9.27510626899948
From2018-jmbl_vsend.sl,sat,0.02,sat,0.03,sat,0.061,sat,0.032,sat,2.393,sat,0.7516946028918028,sat,0.5469886879436672,sat,0.5331612640002277,sat,0.5351272150001023,sat,0.5102118509994398,sat,0.5102118509994398,sat,0.5102118509994398,sat,0.5102118509994398,sat,0.5102118509994398
Lustre-metros_1.lus.sl,timeout,600.0,timeout,600.0,sat,1.153749,sat,0.163862,timeout,600.0,sat,13.146023591980338,sat,11.7855862849392,sat,292.0105330479855,sat,9.776469708999684,sat,32.52246894900054,sat,13.146023591980338,sat,9.776469708999684,sat,9.776469708999684,sat,9.776469708999684
XC-65_conf5.sl,sat,20.78758,timeout,600.0,sat,0.341582,sat,0.302616,sat,8.135894,sat,5.370246164966375,sat,10.75383039494045,sat,53.290798191999784,sat,5.195016506000684,sat,4.852662348999729,sat,4.852662348999729,sat,4.852662348999729,sat,4.852662348999729,sat,4.852662348999729
XC-95_conf1.sl,timeout,600.0,sat,1.06,sat,0.327168,sat,0.053571,sat,3.925409,sat,1.2119392610620707,sat,1.3969337248709053,sat,0.9073321939795278,sat,1.1766771360003077,sat,0.9654171999991377,sat,0.9654171999991377,sat,0.9654171999991377,sat,0.9654171999991377,sat,0.9073321939795278
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl,timeout,600.0,timeout,600.0,sat,32.397,sat,0.209,timeout,600.0,sat,12.706138571025804,timeout,600,timeout,600,sat,4.957063592999475,sat,6.494216328999755,sat,6.494216328999755,sat,4.957063592999475,sat,4.957063592999475,sat,4.957063592999475
From2018-jmbl_matrix2_simp.sl,unsat,0.331,unsat,0.56,unsat,0.084,unsat,0.043,unsat,2.198,unsat,0.36966762808151543,unsat,0.42847528704442084,unsat,0.4085950979788322,unsat,0.40237553699989803,unsat,0.44114999799967336,unsat,0.36966762808151543,unsat,0.40237553699989803,unsat,0.36966762808151543,unsat,0.36966762808151543
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl,timeout,600.0,timeout,600.0,sat,10.05586,sat,0.131351,sat,64.66285,sat,7.235794492997229,timeout,600,sat,4.506077889003791,sat,5.4970917119999285,sat,2.394219494999561,sat,2.394219494999561,sat,2.394219494999561,sat,2.394219494999561,sat,2.394219494999561
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl,sat,0.518021,sat,1.89,sat,0.26526,sat,0.072251,sat,31.55204,sat,1.5098736819345504,sat,1.15575927705504,sat,0.7834479729935993,sat,0.8171552349999729,sat,0.7867056530003538,sat,0.7867056530003538,sat,0.7867056530003538,sat,0.7867056530003538,sat,0.7834479729935993
XC-72.c.sl,unsat,0.047275,unsat,0.57,unsat,0.086166,unsat,0.034612,unsat,3.410268,unsat,1.144211120903492,unsat,1.0481658258941025,unsat,0.7883880660228897,unsat,0.7892919700002494,unsat,0.7866444250003042,unsat,0.7866444250003042,unsat,0.7866444250003042,unsat,0.7866444250003042,unsat,0.7866444250003042
Lustre-car_4_e8_118_e7_178.lus.sl,sat,0.418,sat,0.68,sat,0.146,sat,0.042,sat,11.699,sat,1.098673600004986,sat,0.9306834228336811,sat,1.0534038929909002,sat,1.0466841069996917,sat,1.0281516920003924,sat,1.0281516920003924,sat,1.0281516920003924,sat,1.0281516920003924,sat,1.0281516920003924
Lustre-speed2_e7_223_e7_213.lus.sl,sat,0.34463,sat,1.06,sat,0.119215,sat,0.058362,sat,11.27153,sat,1.2166412330698222,sat,1.1832233068998903,sat,0.9787430310097989,sat,0.9467087439998068,sat,0.9429549699998461,sat,0.9429549699998461,sat,0.9429549699998461,sat,0.9429549699998461,sat,0.9429549699998461
XC-66_conf1.sl,sat,0.069073,sat,0.03,sat,0.075209,sat,0.041175,sat,5.331664,sat,1.4745095442049205,sat,2.1038132519461215,sat,1.2463709780131467,sat,1.0093513150000035,sat,1.1056573100000264,sat,1.1056573100000264,sat,1.0093513150000035,sat,1.0093513150000035,sat,1.0093513150000035
Lustre-MESI_3_e2_819_e4_1595.lus.sl,timeout,600.0,timeout,600.0,sat,5.958133,sat,0.459806,sat,66.71478,sat,24.94050142611377,sat,21.75384439784102,sat,12.098584520979784,sat,12.435368451000613,sat,15.615774287000022,sat,15.615774287000022,sat,12.435368451000613,sat,12.435368451000613,sat,12.098584520979784
Lustre-steam_boiler_no_arr1.lus.sl,sat,4.040004,sat,0.1,sat,71.09763,sat,0.627539,timeout,600.0,sat,89.35762537480332,sat,81.0139020041097,sat,48.78966907900758,sat,50.45023863499955,sat,50.69475395299992,sat,50.69475395299992,sat,50.45023863499955,sat,50.45023863499955,sat,48.78966907900758
From2018-fib_43.sl,sat,0.036,sat,0.03,sat,0.07,sat,0.045,sat,2.328,sat,0.8243200560100377,sat,0.7926467328798026,sat,0.5167285579955205,sat,0.5207174800007124,sat,0.5144936720007536,sat,0.5144936720007536,sat,0.5144936720007536,sat,0.5144936720007536,sat,0.5144936720007536
Lustre-ticket3i_2.lus.sl,sat,2.938666,sat,13.98,sat,3.250077,sat,0.082904,sat,219.717,sat,10.111358653055504,timeout,600,sat,5.326324999012286,sat,26.132911504000276,sat,8.03086393600006,sat,8.03086393600006,sat,8.03086393600006,sat,8.03086393600006,sat,5.326324999012286
Lustre-car_3_e2_695.lus.sl,sat,0.19,sat,0.83,sat,0.11,sat,0.04,sat,10.784,sat,2.2739358318503946,sat,1.5285622079391032,sat,1.0252024660003372,sat,0.9932023230003324,sat,1.0437984260000235,sat,1.0437984260000235,sat,0.9932023230003324,sat,0.9932023230003324,sat,0.9932023230003324
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.348,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-ums.lus.sl,sat,0.783426,timeout,600.0,sat,2.343537,sat,0.144727,sat,32.71795,sat,9.192356457933784,sat,6.779882716014981,sat,3.6836919370107353,sat,3.4600711480006794,sat,3.513742015000389,sat,3.513742015000389,sat,3.4600711480006794,sat,3.4600711480006794,sat,3.4600711480006794
XC-42_conf5.sl,sat,13.71917,sat,6.74,sat,0.181244,sat,0.044135,sat,3.624493,sat,2.8789811411406845,sat,2.4832897689193487,sat,0.914562574995216,sat,1.3321652829999948,sat,1.4057444919999398,sat,1.4057444919999398,sat,1.3321652829999948,sat,1.3321652829999948,sat,0.914562574995216
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl,sat,1.757956,sat,1.36,sat,0.953184,sat,0.098896,sat,51.74375,sat,3.721650840016082,sat,2.5757856350392103,sat,1.4985611930023879,sat,1.5516693419999683,sat,1.4756998940001722,sat,1.4756998940001722,sat,1.4756998940001722,sat,1.4756998940001722,sat,1.4756998940001722
XC-72_conf1.sl,unsat,0.06529,unsat,0.57,unsat,0.095261,unsat,0.03533,unsat,3.581121,unsat,1.4154992930125445,unsat,1.3134547860827297,unsat,0.9374042079725768,unsat,1.2523163470000327,unsat,0.9586968330004311,unsat,0.9586968330004311,unsat,0.9586968330004311,unsat,0.9586968330004311,unsat,0.9374042079725768
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl,sat,0.332,sat,1.29,sat,8.624,sat,0.064,sat,481.583,sat,6.396793578984216,sat,5.6027554960455745,sat,2.6572455890127458,sat,2.6059187830001065,sat,2.6098478829999294,sat,2.6098478829999294,sat,2.6059187830001065,sat,2.6059187830001065,sat,2.6059187830001065
From2018-jmbl_ex7.sl,sat,0.168,sat,0.52,sat,0.075,sat,0.035,sat,2.156,sat,0.5269142771139741,sat,0.5054806538391858,sat,0.4819171339913737,sat,0.4842925610000748,sat,0.4843799340001169,sat,0.4843799340001169,sat,0.4842925610000748,sat,0.4842925610000748,sat,0.4819171339913737
From2018-jmbl_ex_23_vars.sl,timeout,600.0,timeout,600.0,sat,0.067,sat,0.43,sat,3.258,sat,67.62779367505573,sat,37.06106976396404,sat,108.08367769001052,sat,30.845535182000276,sat,175.48899648000042,sat,67.62779367505573,sat,30.845535182000276,sat,30.845535182000276,sat,30.845535182000276
XC-120_conf5.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.389,sat,17.206,sat,196.1280839261599,timeout,600,sat,171.25608519898378,timeout,600,timeout,600,sat,196.1280839261599,timeout,600,sat,196.1280839261599,sat,171.25608519898378
XC-12.c.sl,sat,0.54,sat,0.6,sat,0.113,sat,0.056,sat,2.332,sat,1.1430326220579445,sat,1.0681027660612017,sat,0.7487475049856585,sat,1.0632696780003243,sat,0.833384622000267,sat,0.833384622000267,sat,0.833384622000267,sat,0.833384622000267,sat,0.7487475049856585
Lustre-metros_1_e2_1102_e1_317.lus.sl,timeout,600.0,timeout,600.0,sat,1.415454,sat,0.11511,sat,387.4061,sat,22.580820140894502,sat,142.05166513915174,sat,63.12330204900354,sat,11.612816451999606,sat,5.426486769999428,sat,5.426486769999428,sat,5.426486769999428,sat,5.426486769999428,sat,5.426486769999428
Lustre-DRAGON_1.lus.sl,sat,0.217,sat,4.59,sat,5.991,sat,0.066,timeout,600.0,sat,6.265300343977287,sat,5.136351980967447,sat,2.824313703982625,sat,2.486310705000051,sat,2.5287396419998913,sat,2.5287396419998913,sat,2.486310705000051,sat,2.486310705000051,sat,2.486310705000051
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl,sat,29.30839,timeout,600.0,timeout,600.0,sat,0.12412,sat,63.97098,sat,5.6379201270174235,sat,5.273807852994651,sat,2.58573550300207,sat,2.6006064299999707,sat,2.4138941789999535,sat,2.4138941789999535,sat,2.4138941789999535,sat,2.4138941789999535,sat,2.4138941789999535
XC-94.c.sl,timeout,600.0,timeout,600.0,sat,6.145005,timeout,600.0,sat,4.259962,sat,20.959188560955226,timeout,600,sat,1.3902903979760595,sat,3.690180669000256,sat,9.084715844999664,sat,9.084715844999664,sat,3.690180669000256,sat,3.690180669000256,sat,1.3902903979760595
Lustre-MESI_2.lus.sl,sat,0.129615,sat,0.91,sat,0.136015,sat,0.040778,sat,10.44772,sat,0.9904378210194409,sat,0.8086836410220712,sat,0.6467487550107762,sat,0.6646672050001143,sat,0.6465596579992052,sat,0.6465596579992052,sat,0.6465596579992052,sat,0.6465596579992052,sat,0.6465596579992052
XC-57.c.sl,sat,0.122595,sat,0.88,sat,0.148606,sat,0.042939,sat,3.524685,sat,1.1911590329837054,sat,1.0585374059155583,sat,0.7172540840110742,sat,0.7258274960004201,sat,0.7465948320004827,sat,0.7465948320004827,sat,0.7258274960004201,sat,0.7258274960004201,sat,0.7172540840110742
XC-68_conf1.sl,sat,0.053866,sat,0.03,sat,0.083231,sat,0.042484,sat,3.5302,sat,2.169744267128408,sat,1.4395321800839156,sat,3.8498772569873836,sat,1.7953871460001665,sat,3.938781122999899,sat,2.169744267128408,sat,1.7953871460001665,sat,1.7953871460001665,sat,1.7953871460001665
XC-132_conf5.sl,sat,285.473,sat,1.43,sat,0.459,sat,0.041,sat,4.3,sat,2.0608632201328874,sat,1.5414577589835972,sat,1.7954210519965272,sat,1.5578184719997807,sat,1.6662821359996087,sat,1.6662821359996087,sat,1.5578184719997807,sat,1.5578184719997807,sat,1.5578184719997807
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl,timeout,600.0,timeout,600.0,sat,4.513084,sat,0.128461,sat,26.89348,sat,3.2590292061213404,sat,3.2189738820306957,sat,1.6748756619927008,sat,1.805124621999994,sat,1.7820263300000079,sat,1.7820263300000079,sat,1.7820263300000079,sat,1.7820263300000079,sat,1.6748756619927008
XC-125_conf1.sl,timeout,600.0,timeout,600.0,sat,0.481,timeout,600.0,sat,3.527,sat,36.9600110061001,timeout,600,sat,12.275267449003877,sat,3.5501216050000153,sat,21.692277096999987,sat,21.692277096999987,sat,3.5501216050000153,sat,3.5501216050000153,sat,3.5501216050000153
XC-25_conf5.sl,sat,7.886,timeout,600.0,sat,0.139,sat,0.628,sat,3.106,sat,0.8769109509885311,sat,0.8782194999512285,sat,0.6466213550011162,sat,0.6671998319998238,sat,0.6719162019999203,sat,0.6719162019999203,sat,0.6671998319998238,sat,0.6671998319998238,sat,0.6466213550011162
Lustre-FIREFLY_8_e2_1711.lus.sl,sat,0.485798,sat,7.16,sat,0.842103,sat,0.077039,sat,47.13123,sat,4.229369672946632,sat,3.6800719189923257,sat,19.93582406701171,sat,4.341975707000529,sat,1.9843649949998508,sat,1.9843649949998508,sat,1.9843649949998508,sat,1.9843649949998508,sat,1.9843649949998508
Lustre-ILLINOIS_3.lus.sl,timeout,600.0,timeout,600.0,sat,3.973362,sat,0.115164,sat,33.52953,sat,8.771731112152338,timeout,600,sat,3.3274449940072373,sat,7.805069112999263,sat,4.244797006999988,sat,4.244797006999988,sat,4.244797006999988,sat,4.244797006999988,sat,3.3274449940072373
XC-61.c.sl,unsat,0.056545,timeout,600.0,unsat,0.124515,unsat,0.037263,unsat,3.717312,unsat,0.9527915809303522,unsat,0.8587830599863082,unsat,0.613658951013349,unsat,0.6317746950007859,unsat,0.6190003030005755,unsat,0.6190003030005755,unsat,0.6190003030005755,unsat,0.6190003030005755,unsat,0.613658951013349
XC-84.c.sl,sat,0.032623,sat,0.03,sat,0.072975,sat,0.041326,sat,3.230469,sat,1.214280730811879,sat,1.2100702789612114,sat,1.4644660560006741,sat,0.8299529359992448,sat,0.976875089000032,sat,0.976875089000032,sat,0.8299529359992448,sat,0.8299529359992448,sat,0.8299529359992448
Lustre-metros_2_e1_190.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.819384,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl,sat,0.490608,sat,9.03,sat,1.144942,sat,0.055547,sat,41.66682,sat,2.4997501908801496,sat,2.0920640979893506,sat,1.2021498660033103,sat,1.59896592899986,sat,1.1656047939995915,sat,1.1656047939995915,sat,1.1656047939995915,sat,1.1656047939995915,sat,1.1656047939995915
Lustre-DRAGON_12.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.514,sat,383.116,timeout,600,timeout,600,timeout,600,timeout,600,sat,257.09814248400016,sat,257.09814248400016,sat,257.09814248400016,sat,257.09814248400016,sat,257.09814248400016
Lustre-DRAGON_4.lus.sl,timeout,600.0,timeout,600.0,sat,44.205,sat,0.153,sat,496.15,sat,68.54635213385336,timeout,600,timeout,600,sat,34.105129127000055,sat,16.565328980000004,sat,16.565328980000004,sat,16.565328980000004,sat,16.565328980000004,sat,16.565328980000004
From2018-fib_08.sl,timeout,600.0,sat,2.4,sat,0.136,timeout,600.0,sat,3.318,sat,1.3536085989326239,sat,3.9051456439774483,sat,0.7884023759979755,sat,0.9057994819995656,sat,1.0195852269998795,sat,1.0195852269998795,sat,0.9057994819995656,sat,0.9057994819995656,sat,0.7884023759979755
Lustre-SYNAPSE_5.lus.sl,timeout,600.0,timeout,600.0,sat,0.843145,sat,0.079373,sat,13.01953,sat,86.93648283788934,timeout,600,sat,233.76027805000194,timeout,600,sat,36.69239406600002,sat,36.69239406600002,sat,36.69239406600002,sat,36.69239406600002,sat,36.69239406600002
XC-63_conf1.sl,sat,0.071149,sat,0.03,sat,0.075539,sat,0.040496,sat,6.098189,sat,1.3582704539876431,sat,3.3022015569731593,sat,1.4063287169847172,sat,1.1494860650000192,sat,0.9526822170000742,sat,0.9526822170000742,sat,0.9526822170000742,sat,0.9526822170000742,sat,0.9526822170000742
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.106673,sat,121.2396,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
XC-108_conf1.sl,sat,4.177,sat,0.68,sat,0.165,sat,0.06,sat,4.246,sat,1.72728648991324,sat,1.4906189010944217,sat,0.9894624399894383,sat,0.9765329540000494,sat,0.9605312660005438,sat,0.9605312660005438,sat,0.9605312660005438,sat,0.9605312660005438,sat,0.9605312660005438
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl,timeout,600.0,timeout,600.0,sat,22.405,sat,0.202,sat,139.602,sat,6.986456959042698,sat,6.636525753885508,sat,3.5040568739932496,sat,3.0707361089998813,sat,5.181275735999861,sat,5.181275735999861,sat,3.0707361089998813,sat,3.0707361089998813,sat,3.0707361089998813
XC-52_conf5.sl,sat,0.078284,sat,0.03,sat,0.060206,sat,0.035383,sat,4.224398,sat,0.46641408489085734,sat,0.4320932540576905,sat,0.2924416340247262,sat,0.28517296599989095,sat,0.28375446299997975,sat,0.28375446299997975,sat,0.28375446299997975,sat,0.28375446299997975,sat,0.28375446299997975
XC-106.c.sl,unsat,0.073,timeout,600.0,unsat,0.173,unsat,0.049,unsat,2.699,unsat,0.9159729280509055,unsat,0.915225432952866,unsat,0.7659709579893388,unsat,0.7903801049997128,unsat,0.7857796289999897,unsat,0.7857796289999897,unsat,0.7857796289999897,unsat,0.7857796289999897,unsat,0.7659709579893388
XC-111_conf5.sl,timeout,600.0,timeout,600.0,sat,32.312,sat,0.183,sat,4.077,sat,283.7529998761602,timeout,600,timeout,600,timeout,600,sat,354.5647804950004,sat,283.7529998761602,sat,354.5647804950004,sat,283.7529998761602,sat,283.7529998761602
From2018-hhk2008_true-unreach-call_true-termination.sl,timeout,600.0,sat,0.82,sat,1.334,sat,0.051,sat,2.25,sat,55.2101226511877,timeout,600,sat,3.7447491709899623,sat,2.519515197999681,timeout,600,sat,55.2101226511877,sat,2.519515197999681,sat,2.519515197999681,sat,2.519515197999681
Lustre-peterson_2.lus.sl,sat,1.979204,timeout,600.0,sat,5.25663,sat,0.094525,sat,85.0773,sat,4.772955327993259,sat,3.891467382898554,sat,2.1340152290067635,sat,2.073225213999649,sat,2.1010823469996467,sat,2.1010823469996467,sat,2.073225213999649,sat,2.073225213999649,sat,2.073225213999649
Lustre-MESI_1_e2_162_e7_1545.lus.sl,sat,0.38687,sat,0.63,sat,0.182283,sat,0.054727,sat,12.2934,sat,0.9713952699676156,sat,0.7857008490245789,sat,0.682715194998309,sat,0.6763073630008876,sat,0.6844165040001826,sat,0.6844165040001826,sat,0.6763073630008876,sat,0.6763073630008876,sat,0.6763073630008876
XC-93_conf5.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.18824,sat,6.321373,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
From2018-jmbl_dec_vars.sl,sat,0.023,sat,0.03,sat,0.06,sat,0.036,sat,2.176,sat,0.8730397918261588,sat,0.7114500000607222,sat,0.554587813996477,sat,0.6216446829998858,sat,0.6178202999999485,sat,0.6178202999999485,sat,0.6178202999999485,sat,0.6178202999999485,sat,0.554587813996477
Lustre-car_4.lus.sl,sat,0.433,sat,0.88,sat,0.145,sat,0.053,sat,11.331,sat,1.0225643059238791,sat,0.9814136659260839,sat,1.042447263986105,sat,1.342898550999962,sat,1.023323277999225,sat,1.0225643059238791,sat,1.023323277999225,sat,1.0225643059238791,sat,1.0225643059238791
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl,sat,1.748209,sat,1.39,sat,1.129553,sat,0.099587,sat,48.06414,sat,3.463778684847057,sat,3.0656785999890417,sat,1.4571199720085133,sat,1.4768341939998209,sat,1.4836758419999683,sat,1.4836758419999683,sat,1.4768341939998209,sat,1.4768341939998209,sat,1.4571199720085133
Lustre-car_1_e7_184_e3_299.lus.sl,sat,0.507,sat,0.64,sat,0.166,sat,0.055,sat,11.169,sat,0.8956436971202493,sat,0.8764862581156194,sat,0.6287549459957518,sat,0.5996068929999865,sat,0.6129727510005978,sat,0.6129727510005978,sat,0.5996068929999865,sat,0.5996068929999865,sat,0.5996068929999865
From2018-jmbl_sum1.sl,sat,0.459,sat,0.52,sat,0.239,sat,0.057,sat,2.149,sat,1.2375538530759513,timeout,600,sat,0.7884073489985894,sat,1.3534872139998697,sat,1.1891794120001578,sat,1.1891794120001578,sat,1.1891794120001578,sat,1.1891794120001578,sat,0.7884073489985894
XC-120_conf1.sl,timeout,600.0,timeout,600.0,sat,0.729,sat,0.327,sat,16.338,sat,3.1205293911043555,timeout,600,sat,2.21587331398041,sat,3.846023942998727,sat,2.1215307290000283,sat,2.1215307290000283,sat,2.1215307290000283,sat,2.1215307290000283,sat,2.1215307290000283
XC-67_conf5.sl,sat,436.7794,sat,1.86,sat,0.321449,sat,0.042245,sat,4.221101,sat,4.481254087993875,timeout,600,sat,270.04448923500604,sat,5.229590549000022,sat,2.923249934001433,sat,2.923249934001433,sat,2.923249934001433,sat,2.923249934001433,sat,2.923249934001433
Lustre-MESI_4_e7_1140_e7_433.lus.sl,timeout,600.0,sat,0.9,sat,0.123221,sat,0.056803,sat,10.42115,sat,1.628360222093761,sat,1.7229140859562904,sat,0.7477937829971779,sat,0.7353663060000599,sat,0.754535680999652,sat,0.754535680999652,sat,0.7353663060000599,sat,0.7353663060000599,sat,0.7353663060000599
XC-40_conf1.sl,sat,2.845334,sat,2.25,sat,0.175155,sat,0.03782,sat,3.150563,sat,1.2348456711042672,sat,1.030002059880644,sat,0.8316268769849557,sat,1.104063048000171,sat,0.8403619870005059,sat,0.8403619870005059,sat,0.8403619870005059,sat,0.8403619870005059,sat,0.8316268769849557
Lustre-fast_1.lus.sl,sat,8.517127,timeout,600.0,sat,0.421803,sat,0.081098,sat,34.59891,sat,6.967238646931946,sat,7.345963799860328,sat,4.696946334006498,sat,3.9139355949992023,sat,6.3766945019997365,sat,6.3766945019997365,sat,3.9139355949992023,sat,3.9139355949992023,sat,3.9139355949992023
XC-39.c.sl,sat,0.032037,sat,0.03,sat,0.032295,sat,0.03335,sat,1.829063,sat,0.25204477086663246,sat,0.26023481599986553,sat,0.20282521401531994,sat,0.2581726600001275,sat,0.25450299299996004,sat,0.25204477086663246,sat,0.25450299299996004,sat,0.25204477086663246,sat,0.20282521401531994
Lustre-ticket3i_7.lus.sl,sat,17.7531,timeout,600.0,timeout,600.0,sat,0.11347,sat,85.46834,sat,5.6050176760181785,sat,4.602761382004246,sat,2.3280768289987464,sat,2.6536019340001076,sat,2.82290272299997,sat,2.82290272299997,sat,2.6536019340001076,sat,2.6536019340001076,sat,2.3280768289987464
XC-96_conf5.sl,sat,1.374063,sat,10.89,sat,0.39497,sat,0.055196,sat,3.459675,sat,2.733573601813987,sat,2.412701218156144,sat,1.9220815949956886,sat,2.602811499999916,sat,2.0665083819994834,sat,2.0665083819994834,sat,2.0665083819994834,sat,2.0665083819994834,sat,1.9220815949956886
XC-64_conf1.sl,sat,0.070619,sat,0.03,sat,0.076005,sat,0.043068,sat,8.171256,sat,1.6549679371528327,sat,17.3013708780054,sat,1.2750527090101968,sat,1.0443978530001914,sat,1.0350001820006582,sat,1.0350001820006582,sat,1.0350001820006582,sat,1.0350001820006582,sat,1.0350001820006582
Lustre-MOESI_2_e1_1753.lus.sl,timeout,600.0,timeout,600.0,sat,4.491576,sat,0.071378,sat,34.00073,sat,3.052043806994334,sat,2.792193436063826,sat,1.7567715990007855,sat,1.6023497499991208,sat,1.5654846499999735,sat,1.5654846499999735,sat,1.5654846499999735,sat,1.5654846499999735,sat,1.5654846499999735
Lustre-MESI_i3_e1_447_e6_2281.lus.sl,timeout,600.0,timeout,600.0,sat,0.685946,sat,0.088985,sat,11.78552,sat,8.948870636988431,timeout,600,sat,2.4952176549995784,sat,2.133310428999721,sat,2.2981635109999843,sat,2.2981635109999843,sat,2.133310428999721,sat,2.133310428999721,sat,2.133310428999721
XC-25_conf1.sl,sat,0.05,sat,0.03,sat,0.073,sat,0.349,sat,3.563,sat,1.170689910883084,sat,0.8930932120420039,sat,0.7494834820099641,sat,0.7616445140001815,sat,0.7793895260001591,sat,0.7793895260001591,sat,0.7616445140001815,sat,0.7616445140001815,sat,0.7494834820099641
Lustre-DRAGON_10_e2_402.lus.sl,sat,0.615,sat,59.22,sat,4.597,sat,0.099,sat,224.04,sat,10.235092823859304,timeout,600,sat,22.802042858995264,sat,3.357405197999924,sat,6.113913723000223,sat,6.113913723000223,sat,3.357405197999924,sat,3.357405197999924,sat,3.357405197999924
From2018-bk-nat.sl,sat,0.181,sat,0.04,sat,0.152,sat,0.098,sat,3.985,sat,3.1665764700155705,timeout,600,sat,4.531098429986741,sat,1.9887415739999597,sat,3.089487896999799,sat,3.089487896999799,sat,1.9887415739999597,sat,1.9887415739999597,sat,1.9887415739999597
From2018-minor1.sl,sat,0.025,sat,0.03,sat,0.074,sat,0.034,sat,2.243,sat,0.5848490819334984,sat,0.41705117700621486,sat,0.4582806930120569,sat,0.44622759200001383,sat,0.45583805400002575,sat,0.45583805400002575,sat,0.44622759200001383,sat,0.44622759200001383,sat,0.44622759200001383
Lustre-metros_4_e2_968_e3_931.lus.sl,timeout,600.0,sat,122.03,sat,1.835198,sat,0.147158,sat,10.88045,sat,5.06652844697237,sat,4.920963648008183,sat,2.7152388490212616,sat,3.6274437530000796,sat,3.0064065239998854,sat,3.0064065239998854,sat,3.0064065239998854,sat,3.0064065239998854,sat,2.7152388490212616
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl,sat,0.898,sat,1.23,sat,4.214,sat,0.069,sat,318.679,sat,7.05574623006396,sat,6.042917946819216,sat,2.104195621010149,sat,2.0993940939988534,sat,2.8035308339999574,sat,2.8035308339999574,sat,2.0993940939988534,sat,2.0993940939988534,sat,2.0993940939988534
Lustre-MESI_3_e2_819_e6_1459.lus.sl,timeout,600.0,timeout,600.0,sat,5.137903,sat,0.252899,sat,129.8519,sat,27.29234451102093,sat,24.7448278660886,sat,12.503992359008407,sat,13.132180206000044,sat,13.474597661000189,sat,13.474597661000189,sat,13.132180206000044,sat,13.132180206000044,sat,12.503992359008407
From2018-jmbl_inc_vars.sl,sat,0.036,sat,0.03,sat,0.074,sat,0.047,sat,2.058,sat,0.7916844461578876,sat,1.0140840499661863,sat,0.6280354789923877,sat,0.7408882059999087,sat,0.6664346909999495,sat,0.6664346909999495,sat,0.6664346909999495,sat,0.6664346909999495,sat,0.6280354789923877
XC-48_conf5.sl,timeout,600.0,sat,0.81,sat,0.266479,sat,0.043833,sat,3.864726,sat,2.4371061390265822,sat,2.089653098024428,sat,2.1063251630112063,sat,2.1515635040000234,sat,2.1863147960002607,sat,2.1863147960002607,sat,2.1515635040000234,sat,2.1515635040000234,sat,2.1063251630112063
XC-84_conf1.sl,sat,0.04473,sat,0.03,sat,0.078774,sat,0.04304,sat,3.370678,sat,1.3394911298528314,timeout,600,sat,1.7438907379982993,sat,1.777749479999784,sat,0.9160270509999009,sat,0.9160270509999009,sat,0.9160270509999009,sat,0.9160270509999009,sat,0.9160270509999009
From2018-gj2007_true-unreach-call_true-termination.sl,sat,0.049,sat,0.03,sat,0.063,sat,0.044,sat,1.978,sat,0.4894072648603469,sat,0.5791061078198254,sat,0.45866105699678883,sat,0.4491388949991233,sat,0.4721695180005554,sat,0.4721695180005554,sat,0.4491388949991233,sat,0.4491388949991233,sat,0.4491388949991233
XC-46_conf5.sl,sat,27.50433,timeout,600.0,sat,1.254044,sat,0.07993,sat,5.18951,sat,3.4195062089711428,sat,3.2848317630123347,sat,1.7596683359879535,sat,2.3741070720002426,sat,1.4802915499994924,sat,1.4802915499994924,sat,1.4802915499994924,sat,1.4802915499994924,sat,1.4802915499994924
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl,timeout,600.0,timeout,600.0,sat,70.99439,sat,0.136919,sat,135.4497,sat,44.562174405902624,sat,27.27473916206509,timeout,600,sat,16.057480980000037,sat,14.159747579000395,sat,14.159747579000395,sat,14.159747579000395,sat,14.159747579000395,sat,14.159747579000395
Lustre-MESI_i4_e6_2175.lus.sl,timeout,600.0,timeout,600.0,sat,101.9403,sat,0.244323,sat,21.93012,sat,59.88740801298991,sat,63.02382774790749,sat,106.25122972700046,sat,30.074083955999868,timeout,600,sat,59.88740801298991,sat,30.074083955999868,sat,30.074083955999868,sat,30.074083955999868
XC-48.c.sl,sat,0.451864,sat,53.98,sat,0.132617,sat,0.038086,sat,3.514273,sat,1.1592044001445174,sat,1.1889666519127786,sat,0.6396929199981969,sat,0.6230895649999866,sat,0.6274663770000188,sat,0.6274663770000188,sat,0.6230895649999866,sat,0.6230895649999866,sat,0.6230895649999866
XC-115_conf1.sl,sat,0.538,sat,5.26,sat,0.078,sat,0.061,sat,3.032,sat,1.3795041888952255,sat,1.4802895651664585,sat,0.8340512480062898,sat,0.8509722210000064,sat,0.8131208350005181,sat,0.8131208350005181,sat,0.8131208350005181,sat,0.8131208350005181,sat,0.8131208350005181
Lustre-ticket3i_all_e7_1837.lus.sl,sat,35.76386,timeout,600.0,timeout,600.0,sat,0.132386,sat,60.53808,sat,4.97000897815451,sat,4.332242949865758,sat,2.5678525479743257,sat,3.04183405699996,sat,2.430526625999846,sat,2.430526625999846,sat,2.430526625999846,sat,2.430526625999846,sat,2.430526625999846
Lustre-FIREFLY_6.lus.sl,timeout,600.0,timeout,600.0,sat,2.150058,sat,0.1321,sat,80.42343,sat,36.81951774889603,timeout,600,timeout,600,sat,18.84280221200015,sat,13.105459989000337,sat,13.105459989000337,sat,13.105459989000337,sat,13.105459989000337,sat,13.105459989000337
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl,timeout,600.0,timeout,600.0,sat,1.963959,sat,0.08636,sat,142.9738,sat,47.11260862508789,timeout,600,sat,41.96869830202195,sat,20.55842762700013,sat,31.476117208999995,sat,31.476117208999995,sat,20.55842762700013,sat,20.55842762700013,sat,20.55842762700013
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl,sat,0.441197,sat,2.64,sat,1.413959,sat,0.073039,sat,30.53047,sat,2.3429348880890757,sat,2.2058812021277845,sat,1.8051430110062938,sat,1.581244044999039,sat,1.8439425750002556,sat,1.8439425750002556,sat,1.581244044999039,sat,1.581244044999039,sat,1.581244044999039
Lustre-durationThm_2_e1_301.lus.sl,timeout,600.0,timeout,600.0,sat,7.345491,sat,0.069737,sat,22.58614,timeout,600,sat,135.2934976350516,sat,5.103091017022962,sat,147.41523539900027,sat,128.47536458600007,sat,128.47536458600007,sat,128.47536458600007,sat,128.47536458600007,sat,5.103091017022962
Lustre-ticket3i_all.lus.sl,sat,9.291881,timeout,600.0,timeout,600.0,sat,0.117432,sat,77.40816,sat,5.581042621051893,sat,4.784622333943844,sat,2.6366151479887776,sat,2.5859621989993684,sat,2.675964889999932,sat,2.675964889999932,sat,2.5859621989993684,sat,2.5859621989993684,sat,2.5859621989993684
From2018-fib_44.sl,sat,0.139,sat,0.74,sat,0.169,sat,0.054,sat,2.583,sat,0.9428845481015742,sat,8.707485303049907,sat,3.852822577988263,sat,0.9543331159998161,sat,0.7208391229996778,sat,0.7208391229996778,sat,0.7208391229996778,sat,0.7208391229996778,sat,0.7208391229996778
XC-29_conf1.sl,sat,1.061,timeout,600.0,sat,0.141,sat,0.049,sat,2.707,sat,4.138253750978038,sat,1.2607029359787703,sat,4.937278386991238,sat,0.9114205850000872,sat,1.5606671739997182,sat,1.5606671739997182,sat,0.9114205850000872,sat,0.9114205850000872,sat,0.9114205850000872
Lustre-ticket3i_3_e8_1788.lus.sl,sat,3.017819,sat,6.12,sat,3.301055,sat,0.081844,sat,174.8751,sat,10.322374965064228,timeout,600,sat,5.127426298975479,sat,2.5991469720001987,sat,3.9529618699998537,sat,3.9529618699998537,sat,2.5991469720001987,sat,2.5991469720001987,sat,2.5991469720001987
XC-13.c.sl,sat,0.853,sat,0.61,sat,0.114,sat,0.04,sat,3.086,sat,1.0079571530222893,sat,1.0764057249762118,sat,0.7407649180095177,sat,1.0798692760004087,sat,0.8307299319994854,sat,0.8307299319994854,sat,0.8307299319994854,sat,0.8307299319994854,sat,0.7407649180095177
XC-119_conf1.sl,timeout,600.0,sat,8.07,sat,1.377,sat,0.115,sat,3.057,sat,4.18807434104383,sat,4.259411841863766,sat,6.000131439999677,sat,2.7494369020000136,sat,2.9059639019999963,sat,2.9059639019999963,sat,2.7494369020000136,sat,2.7494369020000136,sat,2.7494369020000136
From2018-jmbl_ex7_vars.sl,sat,0.296,timeout,600.0,sat,0.081,sat,0.034,sat,2.256,sat,0.7507961229421198,sat,0.5934497280977666,sat,0.5356866760121193,sat,0.7530617370002801,sat,0.5397813649997261,sat,0.5397813649997261,sat,0.5397813649997261,sat,0.5397813649997261,sat,0.5356866760121193
XC-73_conf5.sl,sat,0.102031,sat,0.03,sat,0.064283,sat,0.035835,sat,4.035722,sat,0.5169047510717064,sat,0.4319676258601248,sat,0.29024962399853393,sat,0.288303021000047,sat,0.29295813600037945,sat,0.29295813600037945,sat,0.288303021000047,sat,0.288303021000047,sat,0.288303021000047
Lustre-car_all_e3_1068_e4_275.lus.sl,sat,0.763,timeout,600.0,sat,3.144,sat,0.08,sat,23.638,sat,4.895282004028559,timeout,600,sat,1.9093361670093145,sat,1.7637611059999472,sat,4.23656597199988,sat,4.23656597199988,sat,1.7637611059999472,sat,1.7637611059999472,sat,1.7637611059999472
Lustre-FIREFLY_8.lus.sl,sat,0.506066,sat,38.65,sat,1.517036,sat,0.064066,sat,49.69451,sat,4.522438587155193,sat,4.456169364973903,sat,7.259449369972572,sat,3.2973233369998525,sat,1.89452945200037,sat,1.89452945200037,sat,1.89452945200037,sat,1.89452945200037,sat,1.89452945200037
XC-79.c.sl,sat,0.547391,timeout,600.0,sat,0.181072,sat,0.040599,sat,3.598433,sat,1.339934929041192,sat,1.3771993841510266,sat,0.885118987003807,sat,0.9536732259998644,sat,0.9109924199992747,sat,0.9109924199992747,sat,0.9109924199992747,sat,0.9109924199992747,sat,0.885118987003807
Lustre-speed2_e8_449_e8_517.lus.sl,sat,0.199915,sat,0.62,sat,0.085841,sat,0.064193,sat,7.316932,sat,1.6960803689435124,sat,1.607328426791355,sat,1.0995940330030862,sat,1.0927225340001314,sat,1.1397518889998537,sat,1.1397518889998537,sat,1.0927225340001314,sat,1.0927225340001314,sat,1.0927225340001314
XC-5_conf5.sl,sat,133.4565,timeout,600.0,sat,1.082472,sat,0.053277,sat,4.758377,sat,10.658779195975512,sat,13.04937764396891,timeout,600,sat,6.515864084999976,sat,5.021304134999809,sat,5.021304134999809,sat,5.021304134999809,sat,5.021304134999809,sat,5.021304134999809
XC-2.c.sl,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,sat,2.65,sat,1.4967810939997435,sat,1.5775480100419372,sat,0.9291216419951525,sat,0.997425045,sat,1.0222014159999162,sat,1.0222014159999162,sat,0.997425045,sat,0.997425045,sat,0.9291216419951525
Lustre-metros_1_e1_846_e3_1060.lus.sl,timeout,600.0,sat,6.25,sat,270.9269,sat,0.12666,timeout,600.0,sat,8.740208918927237,sat,7.011683729942888,sat,3.2556412180128973,sat,3.2946892309996656,sat,2.592940801000168,sat,2.592940801000168,sat,2.592940801000168,sat,2.592940801000168,sat,2.592940801000168
Lustre-car_2_e7_1027_e1_1047.lus.sl,sat,0.816,timeout,600.0,sat,14.373,sat,0.066,sat,23.094,sat,5.178660327102989,timeout,600,sat,21.547259386017686,sat,3.4578008629996475,sat,8.962801704000412,sat,5.178660327102989,sat,3.4578008629996475,sat,3.4578008629996475,sat,3.4578008629996475
XC-47.c.sl,sat,0.652859,timeout,600.0,sat,0.148673,sat,0.038556,sat,3.948588,sat,1.1953004989773035,sat,1.2135399410035461,sat,0.7455779739830177,sat,0.991104698000072,sat,0.7397449430000052,sat,0.7397449430000052,sat,0.7397449430000052,sat,0.7397449430000052,sat,0.7397449430000052
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl,timeout,600.0,timeout,600.0,sat,6.803,sat,0.138,timeout,600.0,sat,6.971911066910252,sat,6.129984219791368,sat,2.724465817998862,sat,2.935547294999992,sat,3.1831713900000977,sat,3.1831713900000977,sat,2.935547294999992,sat,2.935547294999992,sat,2.724465817998862
From2018-jmbl_hola.20.sl,timeout,600.0,sat,0.65,sat,0.197,sat,0.058,sat,2.956,sat,1.6963950039353222,timeout,600,sat,16.798293585976353,sat,1.5716506490002757,sat,3.4301121939997756,sat,1.6963950039353222,sat,1.5716506490002757,sat,1.5716506490002757,sat,1.5716506490002757
From2018-jmbl_dec_vars-new.sl,unsat,0.023,unsat,0.48,unsat,0.065,unsat,0.032,unsat,1.84,unsat,0.3981137308292091,unsat,0.5059518399648368,unsat,0.4420113179949112,unsat,0.5722144540000045,unsat,0.45034645200030354,unsat,0.3981137308292091,unsat,0.45034645200030354,unsat,0.3981137308292091,unsat,0.3981137308292091
Lustre-microwave27.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl,sat,0.813,sat,7.47,sat,0.579,sat,0.095,sat,146.727,sat,3.6642901429440826,sat,2.7313187578693032,sat,1.044002485985402,sat,1.0508965940000508,sat,1.09390166600042,sat,1.09390166600042,sat,1.0508965940000508,sat,1.0508965940000508,sat,1.044002485985402
XC-88_conf1.sl,sat,0.090048,sat,0.03,sat,0.109911,sat,0.0694,sat,4.745661,sat,2.132520710816607,sat,1.9946732001844794,sat,1.9809596090053674,sat,1.880348690999881,sat,1.4687216329999728,sat,1.4687216329999728,sat,1.4687216329999728,sat,1.4687216329999728,sat,1.4687216329999728
XC-18_conf1.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.049,sat,3.253,sat,2.677261220989749,timeout,600,sat,1.37360400299076,sat,1.3478696700003638,sat,1.9561717219994534,sat,1.9561717219994534,sat,1.3478696700003638,sat,1.3478696700003638,sat,1.3478696700003638
Lustre-_6counters_e8_371_e1_448.lus.sl,sat,0.858,timeout,600.0,sat,0.104,sat,0.094,sat,16.232,sat,6.480117289815098,sat,2.736397652886808,sat,2.8081111860228702,timeout,600,sat,2.6698851359997207,sat,2.6698851359997207,sat,2.6698851359997207,sat,2.6698851359997207,sat,2.6698851359997207
From2018-jmbl_fig3_vars.sl,sat,0.037,sat,0.03,sat,0.066,sat,0.036,sat,2.131,sat,1.033289795042947,sat,1.1141997219529003,sat,0.7079101350100245,sat,0.7838223130002007,sat,0.783098307999353,sat,0.783098307999353,sat,0.783098307999353,sat,0.783098307999353,sat,0.7079101350100245
From2018-jmbl_formula22.sl,sat,0.03,sat,0.03,sat,0.051,sat,0.035,sat,2.107,sat,1.3638925750274211,sat,7.189433475956321,sat,0.9876419880019967,sat,1.2407673449999947,sat,1.0016191869999602,sat,1.0016191869999602,sat,1.0016191869999602,sat,1.0016191869999602,sat,0.9876419880019967
Lustre-peterson_4.lus.sl,sat,3.044436,timeout,600.0,sat,5.582653,sat,0.103159,timeout,600.0,sat,6.141359505010769,sat,4.795028572902083,sat,2.083213217003504,sat,2.0146527919996515,sat,2.0480273840000223,sat,2.0480273840000223,sat,2.0146527919996515,sat,2.0146527919996515,sat,2.0146527919996515
XC-28.c.sl,sat,0.329,sat,1.33,sat,0.08,sat,0.047,sat,2.945,sat,0.6935367328114808,timeout,600,sat,0.6981287650123704,sat,0.6941496529998403,sat,0.7592934610001976,sat,0.6935367328114808,sat,0.6941496529998403,sat,0.6935367328114808,sat,0.6935367328114808
XC-61_conf5.sl,unsat,0.140988,timeout,600.0,unsat,193.1654,unsat,0.041237,unsat,4.605825,unsat,1.2774414310697466,unsat,1.2464370359666646,unsat,0.8660328059922904,unsat,1.1023538409999674,unsat,0.8892292000000452,unsat,0.8892292000000452,unsat,0.8892292000000452,unsat,0.8892292000000452,unsat,0.8660328059922904
XC-97_conf5.sl,sat,0.463423,sat,0.82,sat,0.267188,sat,0.042815,sat,3.818795,sat,4.695392161840573,sat,3.947930200956762,sat,3.2785001560114324,sat,2.66890228200009,sat,2.329273164999904,sat,2.329273164999904,sat,2.329273164999904,sat,2.329273164999904,sat,2.329273164999904
Lustre-rtp_10_e7_106_e7_2564.lus.sl,sat,0.903109,sat,89.91,sat,0.315188,sat,0.092607,sat,67.39954,sat,1.8196528861299157,sat,1.3456236231140792,sat,0.8238408910110593,sat,1.081267286000184,sat,0.823723708000216,sat,0.823723708000216,sat,0.823723708000216,sat,0.823723708000216,sat,0.823723708000216
XC-17.c.sl,timeout,600.0,timeout,600.0,sat,0.299,sat,0.048,sat,3.769,sat,1.7641558449249715,sat,1.3981633780058473,sat,1.168939686001977,sat,1.0828564799999185,sat,1.198939103000157,sat,1.198939103000157,sat,1.0828564799999185,sat,1.0828564799999185,sat,1.0828564799999185
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl,timeout,600.0,sat,0.74,timeout,600.0,sat,0.046,sat,3.381,sat,4.438184713944793,timeout,600,sat,1.1237225820077583,sat,1.9576948660001108,timeout,600,sat,4.438184713944793,sat,1.9576948660001108,sat,1.9576948660001108,sat,1.1237225820077583
From2018-fib_28.sl,sat,0.085,sat,0.64,sat,0.091,timeout,600.0,sat,2.847,sat,0.6084582230541855,sat,0.6405658349394798,sat,0.4744291879760567,sat,0.47288786099852587,sat,0.46721920099980707,sat,0.46721920099980707,sat,0.46721920099980707,sat,0.46721920099980707,sat,0.46721920099980707
XC-49_conf1.sl,timeout,600.0,sat,0.66,sat,0.178411,sat,0.040122,sat,3.81534,sat,1.4205607299227268,sat,1.158853363012895,sat,0.8217741260014009,sat,1.1240953209999134,sat,0.8083520750000162,sat,0.8083520750000162,sat,0.8083520750000162,sat,0.8083520750000162,sat,0.8083520750000162
Lustre-FIREFLY_u1.lus.sl,timeout,600.0,timeout,600.0,sat,2.806502,sat,0.131921,sat,148.6811,sat,56.42426656698808,timeout,600,timeout,600,timeout,600,sat,20.671462643000268,sat,20.671462643000268,sat,20.671462643000268,sat,20.671462643000268,sat,20.671462643000268
XC-45_conf1.sl,sat,2.268599,sat,0.66,sat,0.168447,sat,0.035548,sat,3.362722,sat,1.71590659301728,sat,1.117261711973697,sat,0.9451494060049299,sat,0.9903463359999591,sat,0.9394325339999341,sat,0.9394325339999341,sat,0.9394325339999341,sat,0.9394325339999341,sat,0.9394325339999341
XC-43_conf1.sl,sat,0.47887,sat,2.14,sat,0.180445,sat,0.038533,sat,3.089761,sat,1.4470671149902046,sat,1.4873059471137822,sat,0.816059741016943,sat,1.0719091529999787,sat,0.8821680860000924,sat,0.8821680860000924,sat,0.8821680860000924,sat,0.8821680860000924,sat,0.816059741016943
XC-44_conf1.sl,sat,0.595191,sat,3.9,sat,0.17425,sat,0.038935,sat,3.278938,sat,1.6606256819795817,sat,1.238279928918928,sat,0.7665193620196078,sat,0.7362152059999971,sat,0.8189332760002799,sat,0.8189332760002799,sat,0.7362152059999971,sat,0.7362152059999971,sat,0.7362152059999971
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl,sat,0.344,sat,1.42,sat,7.334,sat,0.101,sat,207.598,sat,7.27403710805811,sat,5.741928813047707,sat,2.844240812002681,sat,3.0426085570002215,sat,2.9914062489997377,sat,2.9914062489997377,sat,2.9914062489997377,sat,2.9914062489997377,sat,2.844240812002681
From2018-fib_01.sl,sat,0.09,sat,0.31,sat,0.078,sat,0.05,sat,2.645,sat,0.8917684950865805,sat,0.8542942861095071,sat,0.5562284970073961,sat,0.5471138870002505,sat,0.6045827259999896,sat,0.6045827259999896,sat,0.5471138870002505,sat,0.5471138870002505,sat,0.5471138870002505
XC-71.c.sl,sat,0.286331,sat,0.8,sat,0.152759,sat,0.037828,sat,3.77759,sat,1.3735417670104653,sat,1.3115434448700398,sat,0.8007587759930175,sat,0.7560162549998495,sat,0.7615319959995759,sat,0.7615319959995759,sat,0.7560162549998495,sat,0.7560162549998495,sat,0.7560162549998495


==> new_figs/test_data_ablation_comparison.csv <==
instance A2C/raw random MC/expert MC/raw MC/raw+A2C/raw MC/raw+MC/expert
Lustre-durationThm_3_e7_334_e3_42.lus.sl 4.291771928081289 39.098386676982045 2.0629102309999325 2.224918489999993 2.224918489999993 2.0629102309999325
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl 1.8927158049773425 1.9864477140363306 1.1561911879999798 1.0866840340004273 1.0866840340004273 1.0866840340004273
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl 3.4089769429992884 3.4119142219424248 2.492541695 1.9710802449999392 1.9710802449999392 1.9710802449999392
XC-109.c.sl 1.4888078919611871 1.5104896139819175 1.4323232800002188 4.298753238000245 1.4888078919611871 1.4323232800002188
Lustre-MESI_3_e3_2669.lus.sl 23.8944767001085 21.92012796900235 16.893454679999877 19.304725525999856 19.304725525999856 16.893454679999877
XC-66_conf5.sl 8.199026212096214 55.117985452059656 4.2531431659999726 3.588014419000501 3.588014419000501 3.588014419000501
XC-51_conf1.sl 1.2193718480411917 1.2004166489932686 0.7676699100002224 0.783962100998906 0.783962100998906 0.7676699100002224
Lustre-ILLINOIS_5.lus.sl 2.574811500031501 2.390645407140255 1.317086123000081 1.359650585000054 1.359650585000054 1.317086123000081
XC-106_conf1.sl 1.5077654148917645 1.361525152809918 0.9612481559997832 0.9678137509999942 0.9678137509999942 0.9612481559997832
From2018-jmbl_inc.sl 0.6302940149325877 0.632843203144148 0.5576342770000338 0.4700741359993117 0.4700741359993117 0.4700741359993117
Lustre-durationThm_2_e7_145_e8_73.lus.sl 600 48.51143867895007 600 33.60552230400026 33.60552230400026 33.60552230400026
From2018-minor2.sl 0.9188498528674245 1.0764313980471343 0.9460928480002622 0.7256972790000873 0.7256972790000873 0.7256972790000873
Lustre-speed2_e8_449_e7_353.lus.sl 0.9707223430741578 1.1151529990602285 0.8980114969999704 0.9197199239999918 0.9197199239999918 0.8980114969999704
Lustre-rtp_6.lus.sl 4.214612893061712 3.8396208761259913 2.3558465589999287 1.739730684999813 1.739730684999813 1.739730684999813
XC-28_conf1.sl 1.3196759999264032 600 1.224502179999945 0.981929746999981 0.981929746999981 0.981929746999981
Lustre-car_all_e7_188_e7_743.lus.sl 5.059203905984759 600 3.8293625900000734 3.2737343799999508 3.2737343799999508 3.2737343799999508
Lustre-durationThm_3_e7_334_e2_62.lus.sl 3.327841385966167 40.32625183300115 1.875152030001118 1.8901991949996955 1.8901991949996955 1.875152030001118
From2018-fib_13.sl 1.3469225459266454 1.8505588760599494 1.2681166909997046 0.9506817279998359 0.9506817279998359 0.9506817279998359
Lustre-car_3.lus.sl 4.56007211888209 600 3.434049383999991 2.3506554619998496 2.3506554619998496 2.3506554619998496
XC-44.c.sl 0.9013915660325438 0.7481402200646698 0.870221354000023 0.8958637530004125 0.8958637530004125 0.870221354000023
Lustre-DRAGON_all2.lus.sl 600 600 600 600 600 600
Lustre-speed_e7_207.lus.sl 1.0640859759878367 0.8625161461532116 0.8916553670005669 0.8860136580005928 0.8860136580005928 0.8860136580005928
From2018-jmbl_dec_simpl-new.sl 0.41007752693258226 0.4335870270151645 0.3935454160000518 0.3865745220000463 0.3865745220000463 0.3865745220000463
Lustre-stalmark_e7_27.lus.sl 1.6031576390378177 1.5368103550281376 1.27228464000018 1.0612489110008028 1.0612489110008028 1.0612489110008028
Lustre-cd.lus.sl 600 600 600 600 600 600
XC-93_conf1.sl 600 600 224.95579670499956 600 600 224.95579670499956
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl 9.625766362063587 6.094038438051939 7.421355931001017 4.829788345999987 4.829788345999987 4.829788345999987
XC-118.c.sl 2.4372289429884404 213.49213567492552 1.9138518539994038 1.7051677929998732 1.7051677929998732 1.7051677929998732
XC-4.c.sl 1.595118273049593 1.7504624698776752 1.1148405940002704 0.9547215129996403 0.9547215129996403 0.9547215129996403
From2018-jmbl_trex1_vars.sl 0.6739333581645042 0.5498436959460378 0.5070853310007806 0.5287785470000017 0.5287785470000017 0.5070853310007806
Lustre-speed2_e8_449.lus.sl 1.0242496919818223 1.0971473280806094 0.8826306860000841 0.8752278430001752 0.8752278430001752 0.8752278430001752
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl 35.684793625958264 600 23.0810403939995 9.27510626899948 9.27510626899948 9.27510626899948
From2018-jmbl_vsend.sl 0.7516946028918028 0.5469886879436672 0.5351272150001023 0.5102118509994398 0.5102118509994398 0.5102118509994398
Lustre-metros_1.lus.sl 13.146023591980338 11.7855862849392 9.776469708999684 32.52246894900054 13.146023591980338 9.776469708999684
XC-65_conf5.sl 5.370246164966375 10.75383039494045 5.195016506000684 4.852662348999729 4.852662348999729 4.852662348999729
XC-95_conf1.sl 1.2119392610620707 1.3969337248709053 1.1766771360003077 0.9654171999991377 0.9654171999991377 0.9654171999991377
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl 12.706138571025804 600 4.957063592999475 6.494216328999755 6.494216328999755 4.957063592999475
From2018-jmbl_matrix2_simp.sl 0.36966762808151543 0.42847528704442084 0.40237553699989803 0.44114999799967336 0.36966762808151543 0.40237553699989803
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl 7.235794492997229 600 5.4970917119999285 2.394219494999561 2.394219494999561 2.394219494999561
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl 1.5098736819345504 1.15575927705504 0.8171552349999729 0.7867056530003538 0.7867056530003538 0.7867056530003538
XC-72.c.sl 1.144211120903492 1.0481658258941025 0.7892919700002494 0.7866444250003042 0.7866444250003042 0.7866444250003042
Lustre-car_4_e8_118_e7_178.lus.sl 1.098673600004986 0.9306834228336811 1.0466841069996917 1.0281516920003924 1.0281516920003924 1.0281516920003924
Lustre-speed2_e7_223_e7_213.lus.sl 1.2166412330698222 1.1832233068998903 0.9467087439998068 0.9429549699998461 0.9429549699998461 0.9429549699998461
XC-66_conf1.sl 1.4745095442049205 2.1038132519461215 1.0093513150000035 1.1056573100000264 1.1056573100000264 1.0093513150000035
Lustre-MESI_3_e2_819_e4_1595.lus.sl 24.94050142611377 21.75384439784102 12.435368451000613 15.615774287000022 15.615774287000022 12.435368451000613
Lustre-steam_boiler_no_arr1.lus.sl 89.35762537480332 81.0139020041097 50.45023863499955 50.69475395299992 50.69475395299992 50.45023863499955
From2018-fib_43.sl 0.8243200560100377 0.7926467328798026 0.5207174800007124 0.5144936720007536 0.5144936720007536 0.5144936720007536
Lustre-ticket3i_2.lus.sl 10.111358653055504 600 26.132911504000276 8.03086393600006 8.03086393600006 8.03086393600006
Lustre-car_3_e2_695.lus.sl 2.2739358318503946 1.5285622079391032 0.9932023230003324 1.0437984260000235 1.0437984260000235 0.9932023230003324
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl 600 600 600 600 600 600
Lustre-ums.lus.sl 9.192356457933784 6.779882716014981 3.4600711480006794 3.513742015000389 3.513742015000389 3.4600711480006794
XC-42_conf5.sl 2.8789811411406845 2.4832897689193487 1.3321652829999948 1.4057444919999398 1.4057444919999398 1.3321652829999948
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl 3.721650840016082 2.5757856350392103 1.5516693419999683 1.4756998940001722 1.4756998940001722 1.4756998940001722
XC-72_conf1.sl 1.4154992930125445 1.3134547860827297 1.2523163470000327 0.9586968330004311 0.9586968330004311 0.9586968330004311
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl 6.396793578984216 5.6027554960455745 2.6059187830001065 2.6098478829999294 2.6098478829999294 2.6059187830001065
From2018-jmbl_ex7.sl 0.5269142771139741 0.5054806538391858 0.4842925610000748 0.4843799340001169 0.4843799340001169 0.4842925610000748
From2018-jmbl_ex_23_vars.sl 67.62779367505573 37.06106976396404 30.845535182000276 175.48899648000042 67.62779367505573 30.845535182000276
XC-120_conf5.sl 196.1280839261599 600 600 600 196.1280839261599 600
XC-12.c.sl 1.1430326220579445 1.0681027660612017 1.0632696780003243 0.833384622000267 0.833384622000267 0.833384622000267
Lustre-metros_1_e2_1102_e1_317.lus.sl 22.580820140894502 142.05166513915174 11.612816451999606 5.426486769999428 5.426486769999428 5.426486769999428
Lustre-DRAGON_1.lus.sl 6.265300343977287 5.136351980967447 2.486310705000051 2.5287396419998913 2.5287396419998913 2.486310705000051
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl 5.6379201270174235 5.273807852994651 2.6006064299999707 2.4138941789999535 2.4138941789999535 2.4138941789999535
XC-94.c.sl 20.959188560955226 600 3.690180669000256 9.084715844999664 9.084715844999664 3.690180669000256
Lustre-MESI_2.lus.sl 0.9904378210194409 0.8086836410220712 0.6646672050001143 0.6465596579992052 0.6465596579992052 0.6465596579992052
XC-57.c.sl 1.1911590329837054 1.0585374059155583 0.7258274960004201 0.7465948320004827 0.7465948320004827 0.7258274960004201
XC-68_conf1.sl 2.169744267128408 1.4395321800839156 1.7953871460001665 3.938781122999899 2.169744267128408 1.7953871460001665
XC-132_conf5.sl 2.0608632201328874 1.5414577589835972 1.5578184719997807 1.6662821359996087 1.6662821359996087 1.5578184719997807
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl 3.2590292061213404 3.2189738820306957 1.805124621999994 1.7820263300000079 1.7820263300000079 1.7820263300000079
XC-125_conf1.sl 36.9600110061001 600 3.5501216050000153 21.692277096999987 21.692277096999987 3.5501216050000153
XC-25_conf5.sl 0.8769109509885311 0.8782194999512285 0.6671998319998238 0.6719162019999203 0.6719162019999203 0.6671998319998238
Lustre-FIREFLY_8_e2_1711.lus.sl 4.229369672946632 3.6800719189923257 4.341975707000529 1.9843649949998508 1.9843649949998508 1.9843649949998508
Lustre-ILLINOIS_3.lus.sl 8.771731112152338 600 7.805069112999263 4.244797006999988 4.244797006999988 4.244797006999988
XC-61.c.sl 0.9527915809303522 0.8587830599863082 0.6317746950007859 0.6190003030005755 0.6190003030005755 0.6190003030005755
XC-84.c.sl 1.214280730811879 1.2100702789612114 0.8299529359992448 0.976875089000032 0.976875089000032 0.8299529359992448
Lustre-metros_2_e1_190.lus.sl 600 600 600 600 600 600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl 2.4997501908801496 2.0920640979893506 1.59896592899986 1.1656047939995915 1.1656047939995915 1.1656047939995915
Lustre-DRAGON_12.lus.sl 600 600 600 257.09814248400016 257.09814248400016 257.09814248400016
Lustre-DRAGON_4.lus.sl 68.54635213385336 600 34.105129127000055 16.565328980000004 16.565328980000004 16.565328980000004
From2018-fib_08.sl 1.3536085989326239 3.9051456439774483 0.9057994819995656 1.0195852269998795 1.0195852269998795 0.9057994819995656
Lustre-SYNAPSE_5.lus.sl 86.93648283788934 600 600 36.69239406600002 36.69239406600002 36.69239406600002
XC-63_conf1.sl 1.3582704539876431 3.3022015569731593 1.1494860650000192 0.9526822170000742 0.9526822170000742 0.9526822170000742
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl 600 600 600 600 600 600
XC-108_conf1.sl 1.72728648991324 1.4906189010944217 0.9765329540000494 0.9605312660005438 0.9605312660005438 0.9605312660005438
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl 6.986456959042698 6.636525753885508 3.0707361089998813 5.181275735999861 5.181275735999861 3.0707361089998813
XC-52_conf5.sl 0.46641408489085734 0.4320932540576905 0.28517296599989095 0.28375446299997975 0.28375446299997975 0.28375446299997975
XC-106.c.sl 0.9159729280509055 0.915225432952866 0.7903801049997128 0.7857796289999897 0.7857796289999897 0.7857796289999897
XC-111_conf5.sl 283.7529998761602 600 600 354.5647804950004 283.7529998761602 354.5647804950004
From2018-hhk2008_true-unreach-call_true-termination.sl 55.2101226511877 600 2.519515197999681 600 55.2101226511877 2.519515197999681
Lustre-peterson_2.lus.sl 4.772955327993259 3.891467382898554 2.073225213999649 2.1010823469996467 2.1010823469996467 2.073225213999649
Lustre-MESI_1_e2_162_e7_1545.lus.sl 0.9713952699676156 0.7857008490245789 0.6763073630008876 0.6844165040001826 0.6844165040001826 0.6763073630008876
XC-93_conf5.sl 600 600 600 600 600 600
From2018-jmbl_dec_vars.sl 0.8730397918261588 0.7114500000607222 0.6216446829998858 0.6178202999999485 0.6178202999999485 0.6178202999999485
Lustre-car_4.lus.sl 1.0225643059238791 0.9814136659260839 1.342898550999962 1.023323277999225 1.0225643059238791 1.023323277999225
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl 3.463778684847057 3.0656785999890417 1.4768341939998209 1.4836758419999683 1.4836758419999683 1.4768341939998209
Lustre-car_1_e7_184_e3_299.lus.sl 0.8956436971202493 0.8764862581156194 0.5996068929999865 0.6129727510005978 0.6129727510005978 0.5996068929999865
From2018-jmbl_sum1.sl 1.2375538530759513 600 1.3534872139998697 1.1891794120001578 1.1891794120001578 1.1891794120001578
XC-120_conf1.sl 3.1205293911043555 600 3.846023942998727 2.1215307290000283 2.1215307290000283 2.1215307290000283
XC-67_conf5.sl 4.481254087993875 600 5.229590549000022 2.923249934001433 2.923249934001433 2.923249934001433
Lustre-MESI_4_e7_1140_e7_433.lus.sl 1.628360222093761 1.7229140859562904 0.7353663060000599 0.754535680999652 0.754535680999652 0.7353663060000599
XC-40_conf1.sl 1.2348456711042672 1.030002059880644 1.104063048000171 0.8403619870005059 0.8403619870005059 0.8403619870005059
Lustre-fast_1.lus.sl 6.967238646931946 7.345963799860328 3.9139355949992023 6.3766945019997365 6.3766945019997365 3.9139355949992023
XC-39.c.sl 0.25204477086663246 0.26023481599986553 0.2581726600001275 0.25450299299996004 0.25204477086663246 0.25450299299996004
Lustre-ticket3i_7.lus.sl 5.6050176760181785 4.602761382004246 2.6536019340001076 2.82290272299997 2.82290272299997 2.6536019340001076
XC-96_conf5.sl 2.733573601813987 2.412701218156144 2.602811499999916 2.0665083819994834 2.0665083819994834 2.0665083819994834
XC-64_conf1.sl 1.6549679371528327 17.3013708780054 1.0443978530001914 1.0350001820006582 1.0350001820006582 1.0350001820006582
Lustre-MOESI_2_e1_1753.lus.sl 3.052043806994334 2.792193436063826 1.6023497499991208 1.5654846499999735 1.5654846499999735 1.5654846499999735
Lustre-MESI_i3_e1_447_e6_2281.lus.sl 8.948870636988431 600 2.133310428999721 2.2981635109999843 2.2981635109999843 2.133310428999721
XC-25_conf1.sl 1.170689910883084 0.8930932120420039 0.7616445140001815 0.7793895260001591 0.7793895260001591 0.7616445140001815
Lustre-DRAGON_10_e2_402.lus.sl 10.235092823859304 600 3.357405197999924 6.113913723000223 6.113913723000223 3.357405197999924
From2018-bk-nat.sl 3.1665764700155705 600 1.9887415739999597 3.089487896999799 3.089487896999799 1.9887415739999597
From2018-minor1.sl 0.5848490819334984 0.41705117700621486 0.44622759200001383 0.45583805400002575 0.45583805400002575 0.44622759200001383
Lustre-metros_4_e2_968_e3_931.lus.sl 5.06652844697237 4.920963648008183 3.6274437530000796 3.0064065239998854 3.0064065239998854 3.0064065239998854
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl 7.05574623006396 6.042917946819216 2.0993940939988534 2.8035308339999574 2.8035308339999574 2.0993940939988534
Lustre-MESI_3_e2_819_e6_1459.lus.sl 27.29234451102093 24.7448278660886 13.132180206000044 13.474597661000189 13.474597661000189 13.132180206000044
From2018-jmbl_inc_vars.sl 0.7916844461578876 1.0140840499661863 0.7408882059999087 0.6664346909999495 0.6664346909999495 0.6664346909999495
XC-48_conf5.sl 2.4371061390265822 2.089653098024428 2.1515635040000234 2.1863147960002607 2.1863147960002607 2.1515635040000234
XC-84_conf1.sl 1.3394911298528314 600 1.777749479999784 0.9160270509999009 0.9160270509999009 0.9160270509999009
From2018-gj2007_true-unreach-call_true-termination.sl 0.4894072648603469 0.5791061078198254 0.4491388949991233 0.4721695180005554 0.4721695180005554 0.4491388949991233
XC-46_conf5.sl 3.4195062089711428 3.2848317630123347 2.3741070720002426 1.4802915499994924 1.4802915499994924 1.4802915499994924
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl 44.562174405902624 27.27473916206509 16.057480980000037 14.159747579000395 14.159747579000395 14.159747579000395
Lustre-MESI_i4_e6_2175.lus.sl 59.88740801298991 63.02382774790749 30.074083955999868 600 59.88740801298991 30.074083955999868
XC-48.c.sl 1.1592044001445174 1.1889666519127786 0.6230895649999866 0.6274663770000188 0.6274663770000188 0.6230895649999866
XC-115_conf1.sl 1.3795041888952255 1.4802895651664585 0.8509722210000064 0.8131208350005181 0.8131208350005181 0.8131208350005181
Lustre-ticket3i_all_e7_1837.lus.sl 4.97000897815451 4.332242949865758 3.04183405699996 2.430526625999846 2.430526625999846 2.430526625999846
Lustre-FIREFLY_6.lus.sl 36.81951774889603 600 18.84280221200015 13.105459989000337 13.105459989000337 13.105459989000337
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl 47.11260862508789 600 20.55842762700013 31.476117208999995 31.476117208999995 20.55842762700013
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl 2.3429348880890757 2.2058812021277845 1.581244044999039 1.8439425750002556 1.8439425750002556 1.581244044999039
Lustre-durationThm_2_e1_301.lus.sl 600 135.2934976350516 147.41523539900027 128.47536458600007 128.47536458600007 128.47536458600007
Lustre-ticket3i_all.lus.sl 5.581042621051893 4.784622333943844 2.5859621989993684 2.675964889999932 2.675964889999932 2.5859621989993684
From2018-fib_44.sl 0.9428845481015742 8.707485303049907 0.9543331159998161 0.7208391229996778 0.7208391229996778 0.7208391229996778
XC-29_conf1.sl 4.138253750978038 1.2607029359787703 0.9114205850000872 1.5606671739997182 1.5606671739997182 0.9114205850000872
Lustre-ticket3i_3_e8_1788.lus.sl 10.322374965064228 600 2.5991469720001987 3.9529618699998537 3.9529618699998537 2.5991469720001987
XC-13.c.sl 1.0079571530222893 1.0764057249762118 1.0798692760004087 0.8307299319994854 0.8307299319994854 0.8307299319994854
XC-119_conf1.sl 4.18807434104383 4.259411841863766 2.7494369020000136 2.9059639019999963 2.9059639019999963 2.7494369020000136
From2018-jmbl_ex7_vars.sl 0.7507961229421198 0.5934497280977666 0.7530617370002801 0.5397813649997261 0.5397813649997261 0.5397813649997261
XC-73_conf5.sl 0.5169047510717064 0.4319676258601248 0.288303021000047 0.29295813600037945 0.29295813600037945 0.288303021000047
Lustre-car_all_e3_1068_e4_275.lus.sl 4.895282004028559 600 1.7637611059999472 4.23656597199988 4.23656597199988 1.7637611059999472
Lustre-FIREFLY_8.lus.sl 4.522438587155193 4.456169364973903 3.2973233369998525 1.89452945200037 1.89452945200037 1.89452945200037
XC-79.c.sl 1.339934929041192 1.3771993841510266 0.9536732259998644 0.9109924199992747 0.9109924199992747 0.9109924199992747
Lustre-speed2_e8_449_e8_517.lus.sl 1.6960803689435124 1.607328426791355 1.0927225340001314 1.1397518889998537 1.1397518889998537 1.0927225340001314
XC-5_conf5.sl 10.658779195975512 13.04937764396891 6.515864084999976 5.021304134999809 5.021304134999809 5.021304134999809
XC-2.c.sl 1.4967810939997435 1.5775480100419372 0.997425045 1.0222014159999162 1.0222014159999162 0.997425045
Lustre-metros_1_e1_846_e3_1060.lus.sl 8.740208918927237 7.011683729942888 3.2946892309996656 2.592940801000168 2.592940801000168 2.592940801000168
Lustre-car_2_e7_1027_e1_1047.lus.sl 5.178660327102989 600 3.4578008629996475 8.962801704000412 5.178660327102989 3.4578008629996475
XC-47.c.sl 1.1953004989773035 1.2135399410035461 0.991104698000072 0.7397449430000052 0.7397449430000052 0.7397449430000052
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl 6.971911066910252 6.129984219791368 2.935547294999992 3.1831713900000977 3.1831713900000977 2.935547294999992
From2018-jmbl_hola.20.sl 1.6963950039353222 600 1.5716506490002757 3.4301121939997756 1.6963950039353222 1.5716506490002757
From2018-jmbl_dec_vars-new.sl 0.3981137308292091 0.5059518399648368 0.5722144540000045 0.45034645200030354 0.3981137308292091 0.45034645200030354
Lustre-microwave27.lus.sl 600 600 600 600 600 600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl 3.6642901429440826 2.7313187578693032 1.0508965940000508 1.09390166600042 1.09390166600042 1.0508965940000508
XC-88_conf1.sl 2.132520710816607 1.9946732001844794 1.880348690999881 1.4687216329999728 1.4687216329999728 1.4687216329999728
XC-18_conf1.sl 2.677261220989749 600 1.3478696700003638 1.9561717219994534 1.9561717219994534 1.3478696700003638
Lustre-_6counters_e8_371_e1_448.lus.sl 6.480117289815098 2.736397652886808 600 2.6698851359997207 2.6698851359997207 2.6698851359997207
From2018-jmbl_fig3_vars.sl 1.033289795042947 1.1141997219529003 0.7838223130002007 0.783098307999353 0.783098307999353 0.783098307999353
From2018-jmbl_formula22.sl 1.3638925750274211 7.189433475956321 1.2407673449999947 1.0016191869999602 1.0016191869999602 1.0016191869999602
Lustre-peterson_4.lus.sl 6.141359505010769 4.795028572902083 2.0146527919996515 2.0480273840000223 2.0480273840000223 2.0146527919996515
XC-28.c.sl 0.6935367328114808 600 0.6941496529998403 0.7592934610001976 0.6935367328114808 0.6941496529998403
XC-61_conf5.sl 1.2774414310697466 1.2464370359666646 1.1023538409999674 0.8892292000000452 0.8892292000000452 0.8892292000000452
XC-97_conf5.sl 4.695392161840573 3.947930200956762 2.66890228200009 2.329273164999904 2.329273164999904 2.329273164999904
Lustre-rtp_10_e7_106_e7_2564.lus.sl 1.8196528861299157 1.3456236231140792 1.081267286000184 0.823723708000216 0.823723708000216 0.823723708000216
XC-17.c.sl 1.7641558449249715 1.3981633780058473 1.0828564799999185 1.198939103000157 1.198939103000157 1.0828564799999185
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl 4.438184713944793 600 1.9576948660001108 600 4.438184713944793 1.9576948660001108
From2018-fib_28.sl 0.6084582230541855 0.6405658349394798 0.47288786099852587 0.46721920099980707 0.46721920099980707 0.46721920099980707
XC-49_conf1.sl 1.4205607299227268 1.158853363012895 1.1240953209999134 0.8083520750000162 0.8083520750000162 0.8083520750000162
Lustre-FIREFLY_u1.lus.sl 56.42426656698808 600 600 20.671462643000268 20.671462643000268 20.671462643000268
XC-45_conf1.sl 1.71590659301728 1.117261711973697 0.9903463359999591 0.9394325339999341 0.9394325339999341 0.9394325339999341
XC-43_conf1.sl 1.4470671149902046 1.4873059471137822 1.0719091529999787 0.8821680860000924 0.8821680860000924 0.8821680860000924
XC-44_conf1.sl 1.6606256819795817 1.238279928918928 0.7362152059999971 0.8189332760002799 0.8189332760002799 0.7362152059999971
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl 7.27403710805811 5.741928813047707 3.0426085570002215 2.9914062489997377 2.9914062489997377 2.9914062489997377
From2018-fib_01.sl 0.8917684950865805 0.8542942861095071 0.5471138870002505 0.6045827259999896 0.6045827259999896 0.5471138870002505
XC-71.c.sl 1.3735417670104653 1.3115434448700398 0.7560162549998495 0.7615319959995759 0.7615319959995759 0.7560162549998495


==> new_figs/test_data_ablation_comparison.tsv <==
instance	A2C/raw	random	MC/expert	MC/raw	MC/raw+A2C/raw	MC/raw+MC/expert
Lustre-durationThm_3_e7_334_e3_42.lus.sl	4.291771928081289	39.098386676982045	2.0629102309999325	2.224918489999993	2.224918489999993	2.0629102309999325
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl	1.8927158049773425	1.9864477140363306	1.1561911879999798	1.0866840340004273	1.0866840340004273	1.0866840340004273
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl	3.4089769429992884	3.4119142219424248	2.492541695	1.9710802449999392	1.9710802449999392	1.9710802449999392
XC-109.c.sl	1.4888078919611871	1.5104896139819175	1.4323232800002188	4.298753238000245	1.4888078919611871	1.4323232800002188
Lustre-MESI_3_e3_2669.lus.sl	23.8944767001085	21.92012796900235	16.893454679999877	19.304725525999856	19.304725525999856	16.893454679999877
XC-66_conf5.sl	8.199026212096214	55.117985452059656	4.2531431659999726	3.588014419000501	3.588014419000501	3.588014419000501
XC-51_conf1.sl	1.2193718480411917	1.2004166489932686	0.7676699100002224	0.783962100998906	0.783962100998906	0.7676699100002224
Lustre-ILLINOIS_5.lus.sl	2.574811500031501	2.390645407140255	1.317086123000081	1.359650585000054	1.359650585000054	1.317086123000081
XC-106_conf1.sl	1.5077654148917645	1.361525152809918	0.9612481559997832	0.9678137509999942	0.9678137509999942	0.9612481559997832
From2018-jmbl_inc.sl	0.6302940149325877	0.632843203144148	0.5576342770000338	0.4700741359993117	0.4700741359993117	0.4700741359993117
Lustre-durationThm_2_e7_145_e8_73.lus.sl	600	48.51143867895007	600	33.60552230400026	33.60552230400026	33.60552230400026
From2018-minor2.sl	0.9188498528674245	1.0764313980471343	0.9460928480002622	0.7256972790000873	0.7256972790000873	0.7256972790000873
Lustre-speed2_e8_449_e7_353.lus.sl	0.9707223430741578	1.1151529990602285	0.8980114969999704	0.9197199239999918	0.9197199239999918	0.8980114969999704
Lustre-rtp_6.lus.sl	4.214612893061712	3.8396208761259913	2.3558465589999287	1.739730684999813	1.739730684999813	1.739730684999813
XC-28_conf1.sl	1.3196759999264032	600	1.224502179999945	0.981929746999981	0.981929746999981	0.981929746999981
Lustre-car_all_e7_188_e7_743.lus.sl	5.059203905984759	600	3.8293625900000734	3.2737343799999508	3.2737343799999508	3.2737343799999508
Lustre-durationThm_3_e7_334_e2_62.lus.sl	3.327841385966167	40.32625183300115	1.875152030001118	1.8901991949996955	1.8901991949996955	1.875152030001118
From2018-fib_13.sl	1.3469225459266454	1.8505588760599494	1.2681166909997046	0.9506817279998359	0.9506817279998359	0.9506817279998359
Lustre-car_3.lus.sl	4.56007211888209	600	3.434049383999991	2.3506554619998496	2.3506554619998496	2.3506554619998496
XC-44.c.sl	0.9013915660325438	0.7481402200646698	0.870221354000023	0.8958637530004125	0.8958637530004125	0.870221354000023
Lustre-DRAGON_all2.lus.sl	600	600	600	600	600	600
Lustre-speed_e7_207.lus.sl	1.0640859759878367	0.8625161461532116	0.8916553670005669	0.8860136580005928	0.8860136580005928	0.8860136580005928
From2018-jmbl_dec_simpl-new.sl	0.41007752693258226	0.4335870270151645	0.3935454160000518	0.3865745220000463	0.3865745220000463	0.3865745220000463
Lustre-stalmark_e7_27.lus.sl	1.6031576390378177	1.5368103550281376	1.27228464000018	1.0612489110008028	1.0612489110008028	1.0612489110008028
Lustre-cd.lus.sl	600	600	600	600	600	600
XC-93_conf1.sl	600	600	224.95579670499956	600	600	224.95579670499956
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl	9.625766362063587	6.094038438051939	7.421355931001017	4.829788345999987	4.829788345999987	4.829788345999987
XC-118.c.sl	2.4372289429884404	213.49213567492552	1.9138518539994038	1.7051677929998732	1.7051677929998732	1.7051677929998732
XC-4.c.sl	1.595118273049593	1.7504624698776752	1.1148405940002704	0.9547215129996403	0.9547215129996403	0.9547215129996403
From2018-jmbl_trex1_vars.sl	0.6739333581645042	0.5498436959460378	0.5070853310007806	0.5287785470000017	0.5287785470000017	0.5070853310007806
Lustre-speed2_e8_449.lus.sl	1.0242496919818223	1.0971473280806094	0.8826306860000841	0.8752278430001752	0.8752278430001752	0.8752278430001752
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl	35.684793625958264	600	23.0810403939995	9.27510626899948	9.27510626899948	9.27510626899948
From2018-jmbl_vsend.sl	0.7516946028918028	0.5469886879436672	0.5351272150001023	0.5102118509994398	0.5102118509994398	0.5102118509994398
Lustre-metros_1.lus.sl	13.146023591980338	11.7855862849392	9.776469708999684	32.52246894900054	13.146023591980338	9.776469708999684
XC-65_conf5.sl	5.370246164966375	10.75383039494045	5.195016506000684	4.852662348999729	4.852662348999729	4.852662348999729
XC-95_conf1.sl	1.2119392610620707	1.3969337248709053	1.1766771360003077	0.9654171999991377	0.9654171999991377	0.9654171999991377
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl	12.706138571025804	600	4.957063592999475	6.494216328999755	6.494216328999755	4.957063592999475
From2018-jmbl_matrix2_simp.sl	0.36966762808151543	0.42847528704442084	0.40237553699989803	0.44114999799967336	0.36966762808151543	0.40237553699989803
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl	7.235794492997229	600	5.4970917119999285	2.394219494999561	2.394219494999561	2.394219494999561
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl	1.5098736819345504	1.15575927705504	0.8171552349999729	0.7867056530003538	0.7867056530003538	0.7867056530003538
XC-72.c.sl	1.144211120903492	1.0481658258941025	0.7892919700002494	0.7866444250003042	0.7866444250003042	0.7866444250003042
Lustre-car_4_e8_118_e7_178.lus.sl	1.098673600004986	0.9306834228336811	1.0466841069996917	1.0281516920003924	1.0281516920003924	1.0281516920003924
Lustre-speed2_e7_223_e7_213.lus.sl	1.2166412330698222	1.1832233068998903	0.9467087439998068	0.9429549699998461	0.9429549699998461	0.9429549699998461
XC-66_conf1.sl	1.4745095442049205	2.1038132519461215	1.0093513150000035	1.1056573100000264	1.1056573100000264	1.0093513150000035
Lustre-MESI_3_e2_819_e4_1595.lus.sl	24.94050142611377	21.75384439784102	12.435368451000613	15.615774287000022	15.615774287000022	12.435368451000613
Lustre-steam_boiler_no_arr1.lus.sl	89.35762537480332	81.0139020041097	50.45023863499955	50.69475395299992	50.69475395299992	50.45023863499955
From2018-fib_43.sl	0.8243200560100377	0.7926467328798026	0.5207174800007124	0.5144936720007536	0.5144936720007536	0.5144936720007536
Lustre-ticket3i_2.lus.sl	10.111358653055504	600	26.132911504000276	8.03086393600006	8.03086393600006	8.03086393600006
Lustre-car_3_e2_695.lus.sl	2.2739358318503946	1.5285622079391032	0.9932023230003324	1.0437984260000235	1.0437984260000235	0.9932023230003324
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl	600	600	600	600	600	600
Lustre-ums.lus.sl	9.192356457933784	6.779882716014981	3.4600711480006794	3.513742015000389	3.513742015000389	3.4600711480006794
XC-42_conf5.sl	2.8789811411406845	2.4832897689193487	1.3321652829999948	1.4057444919999398	1.4057444919999398	1.3321652829999948
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl	3.721650840016082	2.5757856350392103	1.5516693419999683	1.4756998940001722	1.4756998940001722	1.4756998940001722
XC-72_conf1.sl	1.4154992930125445	1.3134547860827297	1.2523163470000327	0.9586968330004311	0.9586968330004311	0.9586968330004311
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl	6.396793578984216	5.6027554960455745	2.6059187830001065	2.6098478829999294	2.6098478829999294	2.6059187830001065
From2018-jmbl_ex7.sl	0.5269142771139741	0.5054806538391858	0.4842925610000748	0.4843799340001169	0.4843799340001169	0.4842925610000748
From2018-jmbl_ex_23_vars.sl	67.62779367505573	37.06106976396404	30.845535182000276	175.48899648000042	67.62779367505573	30.845535182000276
XC-120_conf5.sl	196.1280839261599	600	600	600	196.1280839261599	600
XC-12.c.sl	1.1430326220579445	1.0681027660612017	1.0632696780003243	0.833384622000267	0.833384622000267	0.833384622000267
Lustre-metros_1_e2_1102_e1_317.lus.sl	22.580820140894502	142.05166513915174	11.612816451999606	5.426486769999428	5.426486769999428	5.426486769999428
Lustre-DRAGON_1.lus.sl	6.265300343977287	5.136351980967447	2.486310705000051	2.5287396419998913	2.5287396419998913	2.486310705000051
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl	5.6379201270174235	5.273807852994651	2.6006064299999707	2.4138941789999535	2.4138941789999535	2.4138941789999535
XC-94.c.sl	20.959188560955226	600	3.690180669000256	9.084715844999664	9.084715844999664	3.690180669000256
Lustre-MESI_2.lus.sl	0.9904378210194409	0.8086836410220712	0.6646672050001143	0.6465596579992052	0.6465596579992052	0.6465596579992052
XC-57.c.sl	1.1911590329837054	1.0585374059155583	0.7258274960004201	0.7465948320004827	0.7465948320004827	0.7258274960004201
XC-68_conf1.sl	2.169744267128408	1.4395321800839156	1.7953871460001665	3.938781122999899	2.169744267128408	1.7953871460001665
XC-132_conf5.sl	2.0608632201328874	1.5414577589835972	1.5578184719997807	1.6662821359996087	1.6662821359996087	1.5578184719997807
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl	3.2590292061213404	3.2189738820306957	1.805124621999994	1.7820263300000079	1.7820263300000079	1.7820263300000079
XC-125_conf1.sl	36.9600110061001	600	3.5501216050000153	21.692277096999987	21.692277096999987	3.5501216050000153
XC-25_conf5.sl	0.8769109509885311	0.8782194999512285	0.6671998319998238	0.6719162019999203	0.6719162019999203	0.6671998319998238
Lustre-FIREFLY_8_e2_1711.lus.sl	4.229369672946632	3.6800719189923257	4.341975707000529	1.9843649949998508	1.9843649949998508	1.9843649949998508
Lustre-ILLINOIS_3.lus.sl	8.771731112152338	600	7.805069112999263	4.244797006999988	4.244797006999988	4.244797006999988
XC-61.c.sl	0.9527915809303522	0.8587830599863082	0.6317746950007859	0.6190003030005755	0.6190003030005755	0.6190003030005755
XC-84.c.sl	1.214280730811879	1.2100702789612114	0.8299529359992448	0.976875089000032	0.976875089000032	0.8299529359992448
Lustre-metros_2_e1_190.lus.sl	600	600	600	600	600	600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl	2.4997501908801496	2.0920640979893506	1.59896592899986	1.1656047939995915	1.1656047939995915	1.1656047939995915
Lustre-DRAGON_12.lus.sl	600	600	600	257.09814248400016	257.09814248400016	257.09814248400016
Lustre-DRAGON_4.lus.sl	68.54635213385336	600	34.105129127000055	16.565328980000004	16.565328980000004	16.565328980000004
From2018-fib_08.sl	1.3536085989326239	3.9051456439774483	0.9057994819995656	1.0195852269998795	1.0195852269998795	0.9057994819995656
Lustre-SYNAPSE_5.lus.sl	86.93648283788934	600	600	36.69239406600002	36.69239406600002	36.69239406600002
XC-63_conf1.sl	1.3582704539876431	3.3022015569731593	1.1494860650000192	0.9526822170000742	0.9526822170000742	0.9526822170000742
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl	600	600	600	600	600	600
XC-108_conf1.sl	1.72728648991324	1.4906189010944217	0.9765329540000494	0.9605312660005438	0.9605312660005438	0.9605312660005438
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl	6.986456959042698	6.636525753885508	3.0707361089998813	5.181275735999861	5.181275735999861	3.0707361089998813
XC-52_conf5.sl	0.46641408489085734	0.4320932540576905	0.28517296599989095	0.28375446299997975	0.28375446299997975	0.28375446299997975
XC-106.c.sl	0.9159729280509055	0.915225432952866	0.7903801049997128	0.7857796289999897	0.7857796289999897	0.7857796289999897
XC-111_conf5.sl	283.7529998761602	600	600	354.5647804950004	283.7529998761602	354.5647804950004
From2018-hhk2008_true-unreach-call_true-termination.sl	55.2101226511877	600	2.519515197999681	600	55.2101226511877	2.519515197999681
Lustre-peterson_2.lus.sl	4.772955327993259	3.891467382898554	2.073225213999649	2.1010823469996467	2.1010823469996467	2.073225213999649
Lustre-MESI_1_e2_162_e7_1545.lus.sl	0.9713952699676156	0.7857008490245789	0.6763073630008876	0.6844165040001826	0.6844165040001826	0.6763073630008876
XC-93_conf5.sl	600	600	600	600	600	600
From2018-jmbl_dec_vars.sl	0.8730397918261588	0.7114500000607222	0.6216446829998858	0.6178202999999485	0.6178202999999485	0.6178202999999485
Lustre-car_4.lus.sl	1.0225643059238791	0.9814136659260839	1.342898550999962	1.023323277999225	1.0225643059238791	1.023323277999225
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl	3.463778684847057	3.0656785999890417	1.4768341939998209	1.4836758419999683	1.4836758419999683	1.4768341939998209
Lustre-car_1_e7_184_e3_299.lus.sl	0.8956436971202493	0.8764862581156194	0.5996068929999865	0.6129727510005978	0.6129727510005978	0.5996068929999865
From2018-jmbl_sum1.sl	1.2375538530759513	600	1.3534872139998697	1.1891794120001578	1.1891794120001578	1.1891794120001578
XC-120_conf1.sl	3.1205293911043555	600	3.846023942998727	2.1215307290000283	2.1215307290000283	2.1215307290000283
XC-67_conf5.sl	4.481254087993875	600	5.229590549000022	2.923249934001433	2.923249934001433	2.923249934001433
Lustre-MESI_4_e7_1140_e7_433.lus.sl	1.628360222093761	1.7229140859562904	0.7353663060000599	0.754535680999652	0.754535680999652	0.7353663060000599
XC-40_conf1.sl	1.2348456711042672	1.030002059880644	1.104063048000171	0.8403619870005059	0.8403619870005059	0.8403619870005059
Lustre-fast_1.lus.sl	6.967238646931946	7.345963799860328	3.9139355949992023	6.3766945019997365	6.3766945019997365	3.9139355949992023
XC-39.c.sl	0.25204477086663246	0.26023481599986553	0.2581726600001275	0.25450299299996004	0.25204477086663246	0.25450299299996004
Lustre-ticket3i_7.lus.sl	5.6050176760181785	4.602761382004246	2.6536019340001076	2.82290272299997	2.82290272299997	2.6536019340001076
XC-96_conf5.sl	2.733573601813987	2.412701218156144	2.602811499999916	2.0665083819994834	2.0665083819994834	2.0665083819994834
XC-64_conf1.sl	1.6549679371528327	17.3013708780054	1.0443978530001914	1.0350001820006582	1.0350001820006582	1.0350001820006582
Lustre-MOESI_2_e1_1753.lus.sl	3.052043806994334	2.792193436063826	1.6023497499991208	1.5654846499999735	1.5654846499999735	1.5654846499999735
Lustre-MESI_i3_e1_447_e6_2281.lus.sl	8.948870636988431	600	2.133310428999721	2.2981635109999843	2.2981635109999843	2.133310428999721
XC-25_conf1.sl	1.170689910883084	0.8930932120420039	0.7616445140001815	0.7793895260001591	0.7793895260001591	0.7616445140001815
Lustre-DRAGON_10_e2_402.lus.sl	10.235092823859304	600	3.357405197999924	6.113913723000223	6.113913723000223	3.357405197999924
From2018-bk-nat.sl	3.1665764700155705	600	1.9887415739999597	3.089487896999799	3.089487896999799	1.9887415739999597
From2018-minor1.sl	0.5848490819334984	0.41705117700621486	0.44622759200001383	0.45583805400002575	0.45583805400002575	0.44622759200001383
Lustre-metros_4_e2_968_e3_931.lus.sl	5.06652844697237	4.920963648008183	3.6274437530000796	3.0064065239998854	3.0064065239998854	3.0064065239998854
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl	7.05574623006396	6.042917946819216	2.0993940939988534	2.8035308339999574	2.8035308339999574	2.0993940939988534
Lustre-MESI_3_e2_819_e6_1459.lus.sl	27.29234451102093	24.7448278660886	13.132180206000044	13.474597661000189	13.474597661000189	13.132180206000044
From2018-jmbl_inc_vars.sl	0.7916844461578876	1.0140840499661863	0.7408882059999087	0.6664346909999495	0.6664346909999495	0.6664346909999495
XC-48_conf5.sl	2.4371061390265822	2.089653098024428	2.1515635040000234	2.1863147960002607	2.1863147960002607	2.1515635040000234
XC-84_conf1.sl	1.3394911298528314	600	1.777749479999784	0.9160270509999009	0.9160270509999009	0.9160270509999009
From2018-gj2007_true-unreach-call_true-termination.sl	0.4894072648603469	0.5791061078198254	0.4491388949991233	0.4721695180005554	0.4721695180005554	0.4491388949991233
XC-46_conf5.sl	3.4195062089711428	3.2848317630123347	2.3741070720002426	1.4802915499994924	1.4802915499994924	1.4802915499994924
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl	44.562174405902624	27.27473916206509	16.057480980000037	14.159747579000395	14.159747579000395	14.159747579000395
Lustre-MESI_i4_e6_2175.lus.sl	59.88740801298991	63.02382774790749	30.074083955999868	600	59.88740801298991	30.074083955999868
XC-48.c.sl	1.1592044001445174	1.1889666519127786	0.6230895649999866	0.6274663770000188	0.6274663770000188	0.6230895649999866
XC-115_conf1.sl	1.3795041888952255	1.4802895651664585	0.8509722210000064	0.8131208350005181	0.8131208350005181	0.8131208350005181
Lustre-ticket3i_all_e7_1837.lus.sl	4.97000897815451	4.332242949865758	3.04183405699996	2.430526625999846	2.430526625999846	2.430526625999846
Lustre-FIREFLY_6.lus.sl	36.81951774889603	600	18.84280221200015	13.105459989000337	13.105459989000337	13.105459989000337
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl	47.11260862508789	600	20.55842762700013	31.476117208999995	31.476117208999995	20.55842762700013
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl	2.3429348880890757	2.2058812021277845	1.581244044999039	1.8439425750002556	1.8439425750002556	1.581244044999039
Lustre-durationThm_2_e1_301.lus.sl	600	135.2934976350516	147.41523539900027	128.47536458600007	128.47536458600007	128.47536458600007
Lustre-ticket3i_all.lus.sl	5.581042621051893	4.784622333943844	2.5859621989993684	2.675964889999932	2.675964889999932	2.5859621989993684
From2018-fib_44.sl	0.9428845481015742	8.707485303049907	0.9543331159998161	0.7208391229996778	0.7208391229996778	0.7208391229996778
XC-29_conf1.sl	4.138253750978038	1.2607029359787703	0.9114205850000872	1.5606671739997182	1.5606671739997182	0.9114205850000872
Lustre-ticket3i_3_e8_1788.lus.sl	10.322374965064228	600	2.5991469720001987	3.9529618699998537	3.9529618699998537	2.5991469720001987
XC-13.c.sl	1.0079571530222893	1.0764057249762118	1.0798692760004087	0.8307299319994854	0.8307299319994854	0.8307299319994854
XC-119_conf1.sl	4.18807434104383	4.259411841863766	2.7494369020000136	2.9059639019999963	2.9059639019999963	2.7494369020000136
From2018-jmbl_ex7_vars.sl	0.7507961229421198	0.5934497280977666	0.7530617370002801	0.5397813649997261	0.5397813649997261	0.5397813649997261
XC-73_conf5.sl	0.5169047510717064	0.4319676258601248	0.288303021000047	0.29295813600037945	0.29295813600037945	0.288303021000047
Lustre-car_all_e3_1068_e4_275.lus.sl	4.895282004028559	600	1.7637611059999472	4.23656597199988	4.23656597199988	1.7637611059999472
Lustre-FIREFLY_8.lus.sl	4.522438587155193	4.456169364973903	3.2973233369998525	1.89452945200037	1.89452945200037	1.89452945200037
XC-79.c.sl	1.339934929041192	1.3771993841510266	0.9536732259998644	0.9109924199992747	0.9109924199992747	0.9109924199992747
Lustre-speed2_e8_449_e8_517.lus.sl	1.6960803689435124	1.607328426791355	1.0927225340001314	1.1397518889998537	1.1397518889998537	1.0927225340001314
XC-5_conf5.sl	10.658779195975512	13.04937764396891	6.515864084999976	5.021304134999809	5.021304134999809	5.021304134999809
XC-2.c.sl	1.4967810939997435	1.5775480100419372	0.997425045	1.0222014159999162	1.0222014159999162	0.997425045
Lustre-metros_1_e1_846_e3_1060.lus.sl	8.740208918927237	7.011683729942888	3.2946892309996656	2.592940801000168	2.592940801000168	2.592940801000168
Lustre-car_2_e7_1027_e1_1047.lus.sl	5.178660327102989	600	3.4578008629996475	8.962801704000412	5.178660327102989	3.4578008629996475
XC-47.c.sl	1.1953004989773035	1.2135399410035461	0.991104698000072	0.7397449430000052	0.7397449430000052	0.7397449430000052
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl	6.971911066910252	6.129984219791368	2.935547294999992	3.1831713900000977	3.1831713900000977	2.935547294999992
From2018-jmbl_hola.20.sl	1.6963950039353222	600	1.5716506490002757	3.4301121939997756	1.6963950039353222	1.5716506490002757
From2018-jmbl_dec_vars-new.sl	0.3981137308292091	0.5059518399648368	0.5722144540000045	0.45034645200030354	0.3981137308292091	0.45034645200030354
Lustre-microwave27.lus.sl	600	600	600	600	600	600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl	3.6642901429440826	2.7313187578693032	1.0508965940000508	1.09390166600042	1.09390166600042	1.0508965940000508
XC-88_conf1.sl	2.132520710816607	1.9946732001844794	1.880348690999881	1.4687216329999728	1.4687216329999728	1.4687216329999728
XC-18_conf1.sl	2.677261220989749	600	1.3478696700003638	1.9561717219994534	1.9561717219994534	1.3478696700003638
Lustre-_6counters_e8_371_e1_448.lus.sl	6.480117289815098	2.736397652886808	600	2.6698851359997207	2.6698851359997207	2.6698851359997207
From2018-jmbl_fig3_vars.sl	1.033289795042947	1.1141997219529003	0.7838223130002007	0.783098307999353	0.783098307999353	0.783098307999353
From2018-jmbl_formula22.sl	1.3638925750274211	7.189433475956321	1.2407673449999947	1.0016191869999602	1.0016191869999602	1.0016191869999602
Lustre-peterson_4.lus.sl	6.141359505010769	4.795028572902083	2.0146527919996515	2.0480273840000223	2.0480273840000223	2.0146527919996515
XC-28.c.sl	0.6935367328114808	600	0.6941496529998403	0.7592934610001976	0.6935367328114808	0.6941496529998403
XC-61_conf5.sl	1.2774414310697466	1.2464370359666646	1.1023538409999674	0.8892292000000452	0.8892292000000452	0.8892292000000452
XC-97_conf5.sl	4.695392161840573	3.947930200956762	2.66890228200009	2.329273164999904	2.329273164999904	2.329273164999904
Lustre-rtp_10_e7_106_e7_2564.lus.sl	1.8196528861299157	1.3456236231140792	1.081267286000184	0.823723708000216	0.823723708000216	0.823723708000216
XC-17.c.sl	1.7641558449249715	1.3981633780058473	1.0828564799999185	1.198939103000157	1.198939103000157	1.0828564799999185
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl	4.438184713944793	600	1.9576948660001108	600	4.438184713944793	1.9576948660001108
From2018-fib_28.sl	0.6084582230541855	0.6405658349394798	0.47288786099852587	0.46721920099980707	0.46721920099980707	0.46721920099980707
XC-49_conf1.sl	1.4205607299227268	1.158853363012895	1.1240953209999134	0.8083520750000162	0.8083520750000162	0.8083520750000162
Lustre-FIREFLY_u1.lus.sl	56.42426656698808	600	600	20.671462643000268	20.671462643000268	20.671462643000268
XC-45_conf1.sl	1.71590659301728	1.117261711973697	0.9903463359999591	0.9394325339999341	0.9394325339999341	0.9394325339999341
XC-43_conf1.sl	1.4470671149902046	1.4873059471137822	1.0719091529999787	0.8821680860000924	0.8821680860000924	0.8821680860000924
XC-44_conf1.sl	1.6606256819795817	1.238279928918928	0.7362152059999971	0.8189332760002799	0.8189332760002799	0.7362152059999971
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl	7.27403710805811	5.741928813047707	3.0426085570002215	2.9914062489997377	2.9914062489997377	2.9914062489997377
From2018-fib_01.sl	0.8917684950865805	0.8542942861095071	0.5471138870002505	0.6045827259999896	0.6045827259999896	0.5471138870002505
XC-71.c.sl	1.3735417670104653	1.3115434448700398	0.7560162549998495	0.7615319959995759	0.7615319959995759	0.7560162549998495


==> new_figs/test_data_no_ablation.csv <==
,cvc4:Result,cvc4:Time,LoopInvGen:Result,LoopInvGen:Time,HoICE:Result,HoICE:Time,Spacer:Result,Spacer:Time,Eldarica:Result,Eldarica:Time,A2C/flex:Result,A2C/flex:Time,random:Result,random:Time,PCSat/expert:Result,PCSat/expert:Time,MC/flex:Result,MC/flex:Time,MC/flex+A2C/flex:Result,MC/flex+A2C/flex:Time
Lustre-durationThm_3_e7_334_e3_42.lus.sl,timeout,600.0,timeout,600.0,sat,0.204271,sat,0.057378,sat,9.761297,sat,4.291771928081289,sat,39.098386676982045,sat,2.261832131014671,sat,2.224918489999993,sat,2.224918489999993
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl,sat,11.81983,sat,286.15,sat,0.301537,sat,0.053329,sat,11.1507,sat,1.8927158049773425,sat,1.9864477140363306,sat,0.9702666730154306,sat,1.0866840340004273,sat,1.0866840340004273
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl,timeout,600.0,timeout,600.0,sat,4.012593,sat,0.126999,sat,37.3683,sat,3.4089769429992884,sat,3.4119142219424248,sat,1.3897990540135652,sat,1.9710802449999392,sat,1.9710802449999392
XC-109.c.sl,sat,15.071,timeout,600.0,sat,0.167,sat,0.063,sat,2.765,sat,1.4888078919611871,sat,1.5104896139819175,sat,1.4895263299986254,sat,4.298753238000245,sat,1.4888078919611871
Lustre-MESI_3_e3_2669.lus.sl,timeout,600.0,timeout,600.0,sat,16.74782,sat,0.183945,sat,69.9226,sat,23.8944767001085,sat,21.92012796900235,sat,16.72691393402056,sat,19.304725525999856,sat,19.304725525999856
XC-66_conf5.sl,sat,17.66831,timeout,600.0,sat,0.329257,sat,0.049717,sat,4.78801,sat,8.199026212096214,sat,55.117985452059656,sat,356.4751556729898,sat,3.588014419000501,sat,3.588014419000501
XC-51_conf1.sl,sat,0.047561,sat,0.03,sat,0.10129,sat,0.044229,sat,3.674456,sat,1.2193718480411917,sat,1.2004166489932686,sat,0.7729057790129445,sat,0.783962100998906,sat,0.783962100998906
Lustre-ILLINOIS_5.lus.sl,sat,0.270061,sat,14.56,sat,1.514755,sat,0.055535,sat,45.08206,sat,2.574811500031501,sat,2.390645407140255,sat,1.3353794809954707,sat,1.359650585000054,sat,1.359650585000054
XC-106_conf1.sl,unsat,0.101,timeout,600.0,unsat,0.186,unsat,0.051,unsat,2.974,unsat,1.5077654148917645,unsat,1.361525152809918,unsat,0.9686065569985658,unsat,0.9678137509999942,unsat,0.9678137509999942
From2018-jmbl_inc.sl,sat,0.034,sat,0.03,sat,0.074,sat,0.244,sat,1.776,sat,0.6302940149325877,sat,0.632843203144148,sat,0.48001014499459416,sat,0.4700741359993117,sat,0.4700741359993117
Lustre-durationThm_2_e7_145_e8_73.lus.sl,timeout,600.0,timeout,600.0,sat,1.943593,sat,0.045637,sat,22.69857,timeout,600,sat,48.51143867895007,sat,97.65013968999847,sat,33.60552230400026,sat,33.60552230400026
From2018-minor2.sl,sat,0.021,sat,0.03,sat,0.075,sat,0.035,sat,2.168,sat,0.9188498528674245,sat,1.0764313980471343,sat,0.6516922040027566,sat,0.7256972790000873,sat,0.7256972790000873
Lustre-speed2_e8_449_e7_353.lus.sl,sat,0.719072,sat,0.61,sat,0.118735,sat,0.059736,sat,11.69386,sat,0.9707223430741578,sat,1.1151529990602285,sat,0.9062656309979502,sat,0.9197199239999918,sat,0.9197199239999918
Lustre-rtp_6.lus.sl,sat,0.596116,timeout,600.0,sat,4.643842,sat,0.092319,sat,84.67337,sat,4.214612893061712,sat,3.8396208761259913,sat,1.717957546992693,sat,1.739730684999813,sat,1.739730684999813
XC-28_conf1.sl,sat,0.708,timeout,600.0,sat,0.12,sat,0.048,sat,2.98,sat,1.3196759999264032,timeout,600,sat,2.6603347349737305,sat,0.981929746999981,sat,0.981929746999981
Lustre-car_all_e7_188_e7_743.lus.sl,sat,140.492,timeout,600.0,sat,71.865,sat,0.056,sat,45.639,sat,5.059203905984759,timeout,600,sat,12.587840494001284,sat,3.2737343799999508,sat,3.2737343799999508
Lustre-durationThm_3_e7_334_e2_62.lus.sl,timeout,600.0,timeout,600.0,sat,0.137565,sat,0.046035,sat,8.356056,sat,3.327841385966167,sat,40.32625183300115,sat,2.1326450489868876,sat,1.8901991949996955,sat,1.8901991949996955
From2018-fib_13.sl,sat,0.164,sat,2.73,sat,0.141,sat,0.065,sat,4.49,sat,1.3469225459266454,sat,1.8505588760599494,sat,1.5983471370127518,sat,0.9506817279998359,sat,0.9506817279998359
Lustre-car_3.lus.sl,sat,0.588,timeout,600.0,sat,0.198,sat,0.041,sat,18.873,sat,4.56007211888209,timeout,600,sat,4.445626992004691,sat,2.3506554619998496,sat,2.3506554619998496
XC-44.c.sl,sat,0.207091,sat,14.53,sat,0.138446,sat,0.038124,sat,3.029863,sat,0.9013915660325438,sat,0.7481402200646698,sat,0.8706814010220114,sat,0.8958637530004125,sat,0.8958637530004125
Lustre-DRAGON_all2.lus.sl,timeout,600.0,timeout,600.0,sat,86.68,sat,0.541,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-speed_e7_207.lus.sl,sat,0.049846,sat,0.03,sat,0.139857,sat,0.048867,sat,4.011654,sat,1.0640859759878367,sat,0.8625161461532116,sat,0.8834150469920132,sat,0.8860136580005928,sat,0.8860136580005928
From2018-jmbl_dec_simpl-new.sl,unsat,0.019,unsat,0.44,unsat,0.066,unsat,0.032,unsat,1.903,unsat,0.41007752693258226,unsat,0.4335870270151645,unsat,0.3755382919916883,unsat,0.3865745220000463,unsat,0.3865745220000463
Lustre-stalmark_e7_27.lus.sl,sat,0.05407,timeout,600.0,sat,0.113532,sat,0.053521,sat,3.315221,sat,1.6031576390378177,sat,1.5368103550281376,sat,0.924309595982777,sat,1.0612489110008028,sat,1.0612489110008028
Lustre-cd.lus.sl,timeout,600.0,timeout,600.0,sat,44.087,sat,0.17,sat,64.015,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
XC-93_conf1.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.176568,sat,4.658824,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl,sat,0.598,sat,20.53,sat,9.556,sat,0.066,sat,224.16,sat,9.625766362063587,sat,6.094038438051939,sat,128.50768968902412,sat,4.829788345999987,sat,4.829788345999987
XC-118.c.sl,timeout,600.0,sat,6.14,sat,3.412,sat,0.126,sat,2.571,sat,2.4372289429884404,sat,213.49213567492552,sat,1.32644371301285,sat,1.7051677929998732,sat,1.7051677929998732
XC-4.c.sl,sat,1.563688,timeout,600.0,sat,0.185705,sat,2.653696,sat,7.665507,sat,1.595118273049593,sat,1.7504624698776752,sat,1.803117004019441,sat,0.9547215129996403,sat,0.9547215129996403
From2018-jmbl_trex1_vars.sl,sat,0.099,timeout,600.0,sat,0.082,sat,0.034,sat,2.332,sat,0.6739333581645042,sat,0.5498436959460378,sat,0.5044123549887445,sat,0.5287785470000017,sat,0.5287785470000017
Lustre-speed2_e8_449.lus.sl,sat,0.510591,sat,0.62,sat,0.141761,sat,0.05984,sat,5.32813,sat,1.0242496919818223,sat,1.0971473280806094,sat,0.8858435490110423,sat,0.8752278430001752,sat,0.8752278430001752
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl,timeout,600.0,timeout,600.0,sat,6.418753,sat,0.166979,sat,53.36858,sat,35.684793625958264,timeout,600,timeout,600,sat,9.27510626899948,sat,9.27510626899948
From2018-jmbl_vsend.sl,sat,0.02,sat,0.03,sat,0.061,sat,0.032,sat,2.393,sat,0.7516946028918028,sat,0.5469886879436672,sat,0.5331612640002277,sat,0.5102118509994398,sat,0.5102118509994398
Lustre-metros_1.lus.sl,timeout,600.0,timeout,600.0,sat,1.153749,sat,0.163862,timeout,600.0,sat,13.146023591980338,sat,11.7855862849392,sat,292.0105330479855,sat,32.52246894900054,sat,13.146023591980338
XC-65_conf5.sl,sat,20.78758,timeout,600.0,sat,0.341582,sat,0.302616,sat,8.135894,sat,5.370246164966375,sat,10.75383039494045,sat,53.290798191999784,sat,4.852662348999729,sat,4.852662348999729
XC-95_conf1.sl,timeout,600.0,sat,1.06,sat,0.327168,sat,0.053571,sat,3.925409,sat,1.2119392610620707,sat,1.3969337248709053,sat,0.9073321939795278,sat,0.9654171999991377,sat,0.9654171999991377
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl,timeout,600.0,timeout,600.0,sat,32.397,sat,0.209,timeout,600.0,sat,12.706138571025804,timeout,600,timeout,600,sat,6.494216328999755,sat,6.494216328999755
From2018-jmbl_matrix2_simp.sl,unsat,0.331,unsat,0.56,unsat,0.084,unsat,0.043,unsat,2.198,unsat,0.36966762808151543,unsat,0.42847528704442084,unsat,0.4085950979788322,unsat,0.44114999799967336,unsat,0.36966762808151543
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl,timeout,600.0,timeout,600.0,sat,10.05586,sat,0.131351,sat,64.66285,sat,7.235794492997229,timeout,600,sat,4.506077889003791,sat,2.394219494999561,sat,2.394219494999561
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl,sat,0.518021,sat,1.89,sat,0.26526,sat,0.072251,sat,31.55204,sat,1.5098736819345504,sat,1.15575927705504,sat,0.7834479729935993,sat,0.7867056530003538,sat,0.7867056530003538
XC-72.c.sl,unsat,0.047275,unsat,0.57,unsat,0.086166,unsat,0.034612,unsat,3.410268,unsat,1.144211120903492,unsat,1.0481658258941025,unsat,0.7883880660228897,unsat,0.7866444250003042,unsat,0.7866444250003042
Lustre-car_4_e8_118_e7_178.lus.sl,sat,0.418,sat,0.68,sat,0.146,sat,0.042,sat,11.699,sat,1.098673600004986,sat,0.9306834228336811,sat,1.0534038929909002,sat,1.0281516920003924,sat,1.0281516920003924
Lustre-speed2_e7_223_e7_213.lus.sl,sat,0.34463,sat,1.06,sat,0.119215,sat,0.058362,sat,11.27153,sat,1.2166412330698222,sat,1.1832233068998903,sat,0.9787430310097989,sat,0.9429549699998461,sat,0.9429549699998461
XC-66_conf1.sl,sat,0.069073,sat,0.03,sat,0.075209,sat,0.041175,sat,5.331664,sat,1.4745095442049205,sat,2.1038132519461215,sat,1.2463709780131467,sat,1.1056573100000264,sat,1.1056573100000264
Lustre-MESI_3_e2_819_e4_1595.lus.sl,timeout,600.0,timeout,600.0,sat,5.958133,sat,0.459806,sat,66.71478,sat,24.94050142611377,sat,21.75384439784102,sat,12.098584520979784,sat,15.615774287000022,sat,15.615774287000022
Lustre-steam_boiler_no_arr1.lus.sl,sat,4.040004,sat,0.1,sat,71.09763,sat,0.627539,timeout,600.0,sat,89.35762537480332,sat,81.0139020041097,sat,48.78966907900758,sat,50.69475395299992,sat,50.69475395299992
From2018-fib_43.sl,sat,0.036,sat,0.03,sat,0.07,sat,0.045,sat,2.328,sat,0.8243200560100377,sat,0.7926467328798026,sat,0.5167285579955205,sat,0.5144936720007536,sat,0.5144936720007536
Lustre-ticket3i_2.lus.sl,sat,2.938666,sat,13.98,sat,3.250077,sat,0.082904,sat,219.717,sat,10.111358653055504,timeout,600,sat,5.326324999012286,sat,8.03086393600006,sat,8.03086393600006
Lustre-car_3_e2_695.lus.sl,sat,0.19,sat,0.83,sat,0.11,sat,0.04,sat,10.784,sat,2.2739358318503946,sat,1.5285622079391032,sat,1.0252024660003372,sat,1.0437984260000235,sat,1.0437984260000235
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.348,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-ums.lus.sl,sat,0.783426,timeout,600.0,sat,2.343537,sat,0.144727,sat,32.71795,sat,9.192356457933784,sat,6.779882716014981,sat,3.6836919370107353,sat,3.513742015000389,sat,3.513742015000389
XC-42_conf5.sl,sat,13.71917,sat,6.74,sat,0.181244,sat,0.044135,sat,3.624493,sat,2.8789811411406845,sat,2.4832897689193487,sat,0.914562574995216,sat,1.4057444919999398,sat,1.4057444919999398
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl,sat,1.757956,sat,1.36,sat,0.953184,sat,0.098896,sat,51.74375,sat,3.721650840016082,sat,2.5757856350392103,sat,1.4985611930023879,sat,1.4756998940001722,sat,1.4756998940001722
XC-72_conf1.sl,unsat,0.06529,unsat,0.57,unsat,0.095261,unsat,0.03533,unsat,3.581121,unsat,1.4154992930125445,unsat,1.3134547860827297,unsat,0.9374042079725768,unsat,0.9586968330004311,unsat,0.9586968330004311
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl,sat,0.332,sat,1.29,sat,8.624,sat,0.064,sat,481.583,sat,6.396793578984216,sat,5.6027554960455745,sat,2.6572455890127458,sat,2.6098478829999294,sat,2.6098478829999294
From2018-jmbl_ex7.sl,sat,0.168,sat,0.52,sat,0.075,sat,0.035,sat,2.156,sat,0.5269142771139741,sat,0.5054806538391858,sat,0.4819171339913737,sat,0.4843799340001169,sat,0.4843799340001169
From2018-jmbl_ex_23_vars.sl,timeout,600.0,timeout,600.0,sat,0.067,sat,0.43,sat,3.258,sat,67.62779367505573,sat,37.06106976396404,sat,108.08367769001052,sat,175.48899648000042,sat,67.62779367505573
XC-120_conf5.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.389,sat,17.206,sat,196.1280839261599,timeout,600,sat,171.25608519898378,timeout,600,sat,196.1280839261599
XC-12.c.sl,sat,0.54,sat,0.6,sat,0.113,sat,0.056,sat,2.332,sat,1.1430326220579445,sat,1.0681027660612017,sat,0.7487475049856585,sat,0.833384622000267,sat,0.833384622000267
Lustre-metros_1_e2_1102_e1_317.lus.sl,timeout,600.0,timeout,600.0,sat,1.415454,sat,0.11511,sat,387.4061,sat,22.580820140894502,sat,142.05166513915174,sat,63.12330204900354,sat,5.426486769999428,sat,5.426486769999428
Lustre-DRAGON_1.lus.sl,sat,0.217,sat,4.59,sat,5.991,sat,0.066,timeout,600.0,sat,6.265300343977287,sat,5.136351980967447,sat,2.824313703982625,sat,2.5287396419998913,sat,2.5287396419998913
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl,sat,29.30839,timeout,600.0,timeout,600.0,sat,0.12412,sat,63.97098,sat,5.6379201270174235,sat,5.273807852994651,sat,2.58573550300207,sat,2.4138941789999535,sat,2.4138941789999535
XC-94.c.sl,timeout,600.0,timeout,600.0,sat,6.145005,timeout,600.0,sat,4.259962,sat,20.959188560955226,timeout,600,sat,1.3902903979760595,sat,9.084715844999664,sat,9.084715844999664
Lustre-MESI_2.lus.sl,sat,0.129615,sat,0.91,sat,0.136015,sat,0.040778,sat,10.44772,sat,0.9904378210194409,sat,0.8086836410220712,sat,0.6467487550107762,sat,0.6465596579992052,sat,0.6465596579992052
XC-57.c.sl,sat,0.122595,sat,0.88,sat,0.148606,sat,0.042939,sat,3.524685,sat,1.1911590329837054,sat,1.0585374059155583,sat,0.7172540840110742,sat,0.7465948320004827,sat,0.7465948320004827
XC-68_conf1.sl,sat,0.053866,sat,0.03,sat,0.083231,sat,0.042484,sat,3.5302,sat,2.169744267128408,sat,1.4395321800839156,sat,3.8498772569873836,sat,3.938781122999899,sat,2.169744267128408
XC-132_conf5.sl,sat,285.473,sat,1.43,sat,0.459,sat,0.041,sat,4.3,sat,2.0608632201328874,sat,1.5414577589835972,sat,1.7954210519965272,sat,1.6662821359996087,sat,1.6662821359996087
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl,timeout,600.0,timeout,600.0,sat,4.513084,sat,0.128461,sat,26.89348,sat,3.2590292061213404,sat,3.2189738820306957,sat,1.6748756619927008,sat,1.7820263300000079,sat,1.7820263300000079
XC-125_conf1.sl,timeout,600.0,timeout,600.0,sat,0.481,timeout,600.0,sat,3.527,sat,36.9600110061001,timeout,600,sat,12.275267449003877,sat,21.692277096999987,sat,21.692277096999987
XC-25_conf5.sl,sat,7.886,timeout,600.0,sat,0.139,sat,0.628,sat,3.106,sat,0.8769109509885311,sat,0.8782194999512285,sat,0.6466213550011162,sat,0.6719162019999203,sat,0.6719162019999203
Lustre-FIREFLY_8_e2_1711.lus.sl,sat,0.485798,sat,7.16,sat,0.842103,sat,0.077039,sat,47.13123,sat,4.229369672946632,sat,3.6800719189923257,sat,19.93582406701171,sat,1.9843649949998508,sat,1.9843649949998508
Lustre-ILLINOIS_3.lus.sl,timeout,600.0,timeout,600.0,sat,3.973362,sat,0.115164,sat,33.52953,sat,8.771731112152338,timeout,600,sat,3.3274449940072373,sat,4.244797006999988,sat,4.244797006999988
XC-61.c.sl,unsat,0.056545,timeout,600.0,unsat,0.124515,unsat,0.037263,unsat,3.717312,unsat,0.9527915809303522,unsat,0.8587830599863082,unsat,0.613658951013349,unsat,0.6190003030005755,unsat,0.6190003030005755
XC-84.c.sl,sat,0.032623,sat,0.03,sat,0.072975,sat,0.041326,sat,3.230469,sat,1.214280730811879,sat,1.2100702789612114,sat,1.4644660560006741,sat,0.976875089000032,sat,0.976875089000032
Lustre-metros_2_e1_190.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.819384,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl,sat,0.490608,sat,9.03,sat,1.144942,sat,0.055547,sat,41.66682,sat,2.4997501908801496,sat,2.0920640979893506,sat,1.2021498660033103,sat,1.1656047939995915,sat,1.1656047939995915
Lustre-DRAGON_12.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.514,sat,383.116,timeout,600,timeout,600,timeout,600,sat,257.09814248400016,sat,257.09814248400016
Lustre-DRAGON_4.lus.sl,timeout,600.0,timeout,600.0,sat,44.205,sat,0.153,sat,496.15,sat,68.54635213385336,timeout,600,timeout,600,sat,16.565328980000004,sat,16.565328980000004
From2018-fib_08.sl,timeout,600.0,sat,2.4,sat,0.136,timeout,600.0,sat,3.318,sat,1.3536085989326239,sat,3.9051456439774483,sat,0.7884023759979755,sat,1.0195852269998795,sat,1.0195852269998795
Lustre-SYNAPSE_5.lus.sl,timeout,600.0,timeout,600.0,sat,0.843145,sat,0.079373,sat,13.01953,sat,86.93648283788934,timeout,600,sat,233.76027805000194,sat,36.69239406600002,sat,36.69239406600002
XC-63_conf1.sl,sat,0.071149,sat,0.03,sat,0.075539,sat,0.040496,sat,6.098189,sat,1.3582704539876431,sat,3.3022015569731593,sat,1.4063287169847172,sat,0.9526822170000742,sat,0.9526822170000742
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.106673,sat,121.2396,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
XC-108_conf1.sl,sat,4.177,sat,0.68,sat,0.165,sat,0.06,sat,4.246,sat,1.72728648991324,sat,1.4906189010944217,sat,0.9894624399894383,sat,0.9605312660005438,sat,0.9605312660005438
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl,timeout,600.0,timeout,600.0,sat,22.405,sat,0.202,sat,139.602,sat,6.986456959042698,sat,6.636525753885508,sat,3.5040568739932496,sat,5.181275735999861,sat,5.181275735999861
XC-52_conf5.sl,sat,0.078284,sat,0.03,sat,0.060206,sat,0.035383,sat,4.224398,sat,0.46641408489085734,sat,0.4320932540576905,sat,0.2924416340247262,sat,0.28375446299997975,sat,0.28375446299997975
XC-106.c.sl,unsat,0.073,timeout,600.0,unsat,0.173,unsat,0.049,unsat,2.699,unsat,0.9159729280509055,unsat,0.915225432952866,unsat,0.7659709579893388,unsat,0.7857796289999897,unsat,0.7857796289999897
XC-111_conf5.sl,timeout,600.0,timeout,600.0,sat,32.312,sat,0.183,sat,4.077,sat,283.7529998761602,timeout,600,timeout,600,sat,354.5647804950004,sat,283.7529998761602
From2018-hhk2008_true-unreach-call_true-termination.sl,timeout,600.0,sat,0.82,sat,1.334,sat,0.051,sat,2.25,sat,55.2101226511877,timeout,600,sat,3.7447491709899623,timeout,600,sat,55.2101226511877
Lustre-peterson_2.lus.sl,sat,1.979204,timeout,600.0,sat,5.25663,sat,0.094525,sat,85.0773,sat,4.772955327993259,sat,3.891467382898554,sat,2.1340152290067635,sat,2.1010823469996467,sat,2.1010823469996467
Lustre-MESI_1_e2_162_e7_1545.lus.sl,sat,0.38687,sat,0.63,sat,0.182283,sat,0.054727,sat,12.2934,sat,0.9713952699676156,sat,0.7857008490245789,sat,0.682715194998309,sat,0.6844165040001826,sat,0.6844165040001826
XC-93_conf5.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.18824,sat,6.321373,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
From2018-jmbl_dec_vars.sl,sat,0.023,sat,0.03,sat,0.06,sat,0.036,sat,2.176,sat,0.8730397918261588,sat,0.7114500000607222,sat,0.554587813996477,sat,0.6178202999999485,sat,0.6178202999999485
Lustre-car_4.lus.sl,sat,0.433,sat,0.88,sat,0.145,sat,0.053,sat,11.331,sat,1.0225643059238791,sat,0.9814136659260839,sat,1.042447263986105,sat,1.023323277999225,sat,1.0225643059238791
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl,sat,1.748209,sat,1.39,sat,1.129553,sat,0.099587,sat,48.06414,sat,3.463778684847057,sat,3.0656785999890417,sat,1.4571199720085133,sat,1.4836758419999683,sat,1.4836758419999683
Lustre-car_1_e7_184_e3_299.lus.sl,sat,0.507,sat,0.64,sat,0.166,sat,0.055,sat,11.169,sat,0.8956436971202493,sat,0.8764862581156194,sat,0.6287549459957518,sat,0.6129727510005978,sat,0.6129727510005978
From2018-jmbl_sum1.sl,sat,0.459,sat,0.52,sat,0.239,sat,0.057,sat,2.149,sat,1.2375538530759513,timeout,600,sat,0.7884073489985894,sat,1.1891794120001578,sat,1.1891794120001578
XC-120_conf1.sl,timeout,600.0,timeout,600.0,sat,0.729,sat,0.327,sat,16.338,sat,3.1205293911043555,timeout,600,sat,2.21587331398041,sat,2.1215307290000283,sat,2.1215307290000283
XC-67_conf5.sl,sat,436.7794,sat,1.86,sat,0.321449,sat,0.042245,sat,4.221101,sat,4.481254087993875,timeout,600,sat,270.04448923500604,sat,2.923249934001433,sat,2.923249934001433
Lustre-MESI_4_e7_1140_e7_433.lus.sl,timeout,600.0,sat,0.9,sat,0.123221,sat,0.056803,sat,10.42115,sat,1.628360222093761,sat,1.7229140859562904,sat,0.7477937829971779,sat,0.754535680999652,sat,0.754535680999652
XC-40_conf1.sl,sat,2.845334,sat,2.25,sat,0.175155,sat,0.03782,sat,3.150563,sat,1.2348456711042672,sat,1.030002059880644,sat,0.8316268769849557,sat,0.8403619870005059,sat,0.8403619870005059
Lustre-fast_1.lus.sl,sat,8.517127,timeout,600.0,sat,0.421803,sat,0.081098,sat,34.59891,sat,6.967238646931946,sat,7.345963799860328,sat,4.696946334006498,sat,6.3766945019997365,sat,6.3766945019997365
XC-39.c.sl,sat,0.032037,sat,0.03,sat,0.032295,sat,0.03335,sat,1.829063,sat,0.25204477086663246,sat,0.26023481599986553,sat,0.20282521401531994,sat,0.25450299299996004,sat,0.25204477086663246
Lustre-ticket3i_7.lus.sl,sat,17.7531,timeout,600.0,timeout,600.0,sat,0.11347,sat,85.46834,sat,5.6050176760181785,sat,4.602761382004246,sat,2.3280768289987464,sat,2.82290272299997,sat,2.82290272299997
XC-96_conf5.sl,sat,1.374063,sat,10.89,sat,0.39497,sat,0.055196,sat,3.459675,sat,2.733573601813987,sat,2.412701218156144,sat,1.9220815949956886,sat,2.0665083819994834,sat,2.0665083819994834
XC-64_conf1.sl,sat,0.070619,sat,0.03,sat,0.076005,sat,0.043068,sat,8.171256,sat,1.6549679371528327,sat,17.3013708780054,sat,1.2750527090101968,sat,1.0350001820006582,sat,1.0350001820006582
Lustre-MOESI_2_e1_1753.lus.sl,timeout,600.0,timeout,600.0,sat,4.491576,sat,0.071378,sat,34.00073,sat,3.052043806994334,sat,2.792193436063826,sat,1.7567715990007855,sat,1.5654846499999735,sat,1.5654846499999735
Lustre-MESI_i3_e1_447_e6_2281.lus.sl,timeout,600.0,timeout,600.0,sat,0.685946,sat,0.088985,sat,11.78552,sat,8.948870636988431,timeout,600,sat,2.4952176549995784,sat,2.2981635109999843,sat,2.2981635109999843
XC-25_conf1.sl,sat,0.05,sat,0.03,sat,0.073,sat,0.349,sat,3.563,sat,1.170689910883084,sat,0.8930932120420039,sat,0.7494834820099641,sat,0.7793895260001591,sat,0.7793895260001591
Lustre-DRAGON_10_e2_402.lus.sl,sat,0.615,sat,59.22,sat,4.597,sat,0.099,sat,224.04,sat,10.235092823859304,timeout,600,sat,22.802042858995264,sat,6.113913723000223,sat,6.113913723000223
From2018-bk-nat.sl,sat,0.181,sat,0.04,sat,0.152,sat,0.098,sat,3.985,sat,3.1665764700155705,timeout,600,sat,4.531098429986741,sat,3.089487896999799,sat,3.089487896999799
From2018-minor1.sl,sat,0.025,sat,0.03,sat,0.074,sat,0.034,sat,2.243,sat,0.5848490819334984,sat,0.41705117700621486,sat,0.4582806930120569,sat,0.45583805400002575,sat,0.45583805400002575
Lustre-metros_4_e2_968_e3_931.lus.sl,timeout,600.0,sat,122.03,sat,1.835198,sat,0.147158,sat,10.88045,sat,5.06652844697237,sat,4.920963648008183,sat,2.7152388490212616,sat,3.0064065239998854,sat,3.0064065239998854
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl,sat,0.898,sat,1.23,sat,4.214,sat,0.069,sat,318.679,sat,7.05574623006396,sat,6.042917946819216,sat,2.104195621010149,sat,2.8035308339999574,sat,2.8035308339999574
Lustre-MESI_3_e2_819_e6_1459.lus.sl,timeout,600.0,timeout,600.0,sat,5.137903,sat,0.252899,sat,129.8519,sat,27.29234451102093,sat,24.7448278660886,sat,12.503992359008407,sat,13.474597661000189,sat,13.474597661000189
From2018-jmbl_inc_vars.sl,sat,0.036,sat,0.03,sat,0.074,sat,0.047,sat,2.058,sat,0.7916844461578876,sat,1.0140840499661863,sat,0.6280354789923877,sat,0.6664346909999495,sat,0.6664346909999495
XC-48_conf5.sl,timeout,600.0,sat,0.81,sat,0.266479,sat,0.043833,sat,3.864726,sat,2.4371061390265822,sat,2.089653098024428,sat,2.1063251630112063,sat,2.1863147960002607,sat,2.1863147960002607
XC-84_conf1.sl,sat,0.04473,sat,0.03,sat,0.078774,sat,0.04304,sat,3.370678,sat,1.3394911298528314,timeout,600,sat,1.7438907379982993,sat,0.9160270509999009,sat,0.9160270509999009
From2018-gj2007_true-unreach-call_true-termination.sl,sat,0.049,sat,0.03,sat,0.063,sat,0.044,sat,1.978,sat,0.4894072648603469,sat,0.5791061078198254,sat,0.45866105699678883,sat,0.4721695180005554,sat,0.4721695180005554
XC-46_conf5.sl,sat,27.50433,timeout,600.0,sat,1.254044,sat,0.07993,sat,5.18951,sat,3.4195062089711428,sat,3.2848317630123347,sat,1.7596683359879535,sat,1.4802915499994924,sat,1.4802915499994924
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl,timeout,600.0,timeout,600.0,sat,70.99439,sat,0.136919,sat,135.4497,sat,44.562174405902624,sat,27.27473916206509,timeout,600,sat,14.159747579000395,sat,14.159747579000395
Lustre-MESI_i4_e6_2175.lus.sl,timeout,600.0,timeout,600.0,sat,101.9403,sat,0.244323,sat,21.93012,sat,59.88740801298991,sat,63.02382774790749,sat,106.25122972700046,timeout,600,sat,59.88740801298991
XC-48.c.sl,sat,0.451864,sat,53.98,sat,0.132617,sat,0.038086,sat,3.514273,sat,1.1592044001445174,sat,1.1889666519127786,sat,0.6396929199981969,sat,0.6274663770000188,sat,0.6274663770000188
XC-115_conf1.sl,sat,0.538,sat,5.26,sat,0.078,sat,0.061,sat,3.032,sat,1.3795041888952255,sat,1.4802895651664585,sat,0.8340512480062898,sat,0.8131208350005181,sat,0.8131208350005181
Lustre-ticket3i_all_e7_1837.lus.sl,sat,35.76386,timeout,600.0,timeout,600.0,sat,0.132386,sat,60.53808,sat,4.97000897815451,sat,4.332242949865758,sat,2.5678525479743257,sat,2.430526625999846,sat,2.430526625999846
Lustre-FIREFLY_6.lus.sl,timeout,600.0,timeout,600.0,sat,2.150058,sat,0.1321,sat,80.42343,sat,36.81951774889603,timeout,600,timeout,600,sat,13.105459989000337,sat,13.105459989000337
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl,timeout,600.0,timeout,600.0,sat,1.963959,sat,0.08636,sat,142.9738,sat,47.11260862508789,timeout,600,sat,41.96869830202195,sat,31.476117208999995,sat,31.476117208999995
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl,sat,0.441197,sat,2.64,sat,1.413959,sat,0.073039,sat,30.53047,sat,2.3429348880890757,sat,2.2058812021277845,sat,1.8051430110062938,sat,1.8439425750002556,sat,1.8439425750002556
Lustre-durationThm_2_e1_301.lus.sl,timeout,600.0,timeout,600.0,sat,7.345491,sat,0.069737,sat,22.58614,timeout,600,sat,135.2934976350516,sat,5.103091017022962,sat,128.47536458600007,sat,128.47536458600007
Lustre-ticket3i_all.lus.sl,sat,9.291881,timeout,600.0,timeout,600.0,sat,0.117432,sat,77.40816,sat,5.581042621051893,sat,4.784622333943844,sat,2.6366151479887776,sat,2.675964889999932,sat,2.675964889999932
From2018-fib_44.sl,sat,0.139,sat,0.74,sat,0.169,sat,0.054,sat,2.583,sat,0.9428845481015742,sat,8.707485303049907,sat,3.852822577988263,sat,0.7208391229996778,sat,0.7208391229996778
XC-29_conf1.sl,sat,1.061,timeout,600.0,sat,0.141,sat,0.049,sat,2.707,sat,4.138253750978038,sat,1.2607029359787703,sat,4.937278386991238,sat,1.5606671739997182,sat,1.5606671739997182
Lustre-ticket3i_3_e8_1788.lus.sl,sat,3.017819,sat,6.12,sat,3.301055,sat,0.081844,sat,174.8751,sat,10.322374965064228,timeout,600,sat,5.127426298975479,sat,3.9529618699998537,sat,3.9529618699998537
XC-13.c.sl,sat,0.853,sat,0.61,sat,0.114,sat,0.04,sat,3.086,sat,1.0079571530222893,sat,1.0764057249762118,sat,0.7407649180095177,sat,0.8307299319994854,sat,0.8307299319994854
XC-119_conf1.sl,timeout,600.0,sat,8.07,sat,1.377,sat,0.115,sat,3.057,sat,4.18807434104383,sat,4.259411841863766,sat,6.000131439999677,sat,2.9059639019999963,sat,2.9059639019999963
From2018-jmbl_ex7_vars.sl,sat,0.296,timeout,600.0,sat,0.081,sat,0.034,sat,2.256,sat,0.7507961229421198,sat,0.5934497280977666,sat,0.5356866760121193,sat,0.5397813649997261,sat,0.5397813649997261
XC-73_conf5.sl,sat,0.102031,sat,0.03,sat,0.064283,sat,0.035835,sat,4.035722,sat,0.5169047510717064,sat,0.4319676258601248,sat,0.29024962399853393,sat,0.29295813600037945,sat,0.29295813600037945
Lustre-car_all_e3_1068_e4_275.lus.sl,sat,0.763,timeout,600.0,sat,3.144,sat,0.08,sat,23.638,sat,4.895282004028559,timeout,600,sat,1.9093361670093145,sat,4.23656597199988,sat,4.23656597199988
Lustre-FIREFLY_8.lus.sl,sat,0.506066,sat,38.65,sat,1.517036,sat,0.064066,sat,49.69451,sat,4.522438587155193,sat,4.456169364973903,sat,7.259449369972572,sat,1.89452945200037,sat,1.89452945200037
XC-79.c.sl,sat,0.547391,timeout,600.0,sat,0.181072,sat,0.040599,sat,3.598433,sat,1.339934929041192,sat,1.3771993841510266,sat,0.885118987003807,sat,0.9109924199992747,sat,0.9109924199992747
Lustre-speed2_e8_449_e8_517.lus.sl,sat,0.199915,sat,0.62,sat,0.085841,sat,0.064193,sat,7.316932,sat,1.6960803689435124,sat,1.607328426791355,sat,1.0995940330030862,sat,1.1397518889998537,sat,1.1397518889998537
XC-5_conf5.sl,sat,133.4565,timeout,600.0,sat,1.082472,sat,0.053277,sat,4.758377,sat,10.658779195975512,sat,13.04937764396891,timeout,600,sat,5.021304134999809,sat,5.021304134999809
XC-2.c.sl,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,sat,2.65,sat,1.4967810939997435,sat,1.5775480100419372,sat,0.9291216419951525,sat,1.0222014159999162,sat,1.0222014159999162
Lustre-metros_1_e1_846_e3_1060.lus.sl,timeout,600.0,sat,6.25,sat,270.9269,sat,0.12666,timeout,600.0,sat,8.740208918927237,sat,7.011683729942888,sat,3.2556412180128973,sat,2.592940801000168,sat,2.592940801000168
Lustre-car_2_e7_1027_e1_1047.lus.sl,sat,0.816,timeout,600.0,sat,14.373,sat,0.066,sat,23.094,sat,5.178660327102989,timeout,600,sat,21.547259386017686,sat,8.962801704000412,sat,5.178660327102989
XC-47.c.sl,sat,0.652859,timeout,600.0,sat,0.148673,sat,0.038556,sat,3.948588,sat,1.1953004989773035,sat,1.2135399410035461,sat,0.7455779739830177,sat,0.7397449430000052,sat,0.7397449430000052
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl,timeout,600.0,timeout,600.0,sat,6.803,sat,0.138,timeout,600.0,sat,6.971911066910252,sat,6.129984219791368,sat,2.724465817998862,sat,3.1831713900000977,sat,3.1831713900000977
From2018-jmbl_hola.20.sl,timeout,600.0,sat,0.65,sat,0.197,sat,0.058,sat,2.956,sat,1.6963950039353222,timeout,600,sat,16.798293585976353,sat,3.4301121939997756,sat,1.6963950039353222
From2018-jmbl_dec_vars-new.sl,unsat,0.023,unsat,0.48,unsat,0.065,unsat,0.032,unsat,1.84,unsat,0.3981137308292091,unsat,0.5059518399648368,unsat,0.4420113179949112,unsat,0.45034645200030354,unsat,0.3981137308292091
Lustre-microwave27.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl,sat,0.813,sat,7.47,sat,0.579,sat,0.095,sat,146.727,sat,3.6642901429440826,sat,2.7313187578693032,sat,1.044002485985402,sat,1.09390166600042,sat,1.09390166600042
XC-88_conf1.sl,sat,0.090048,sat,0.03,sat,0.109911,sat,0.0694,sat,4.745661,sat,2.132520710816607,sat,1.9946732001844794,sat,1.9809596090053674,sat,1.4687216329999728,sat,1.4687216329999728
XC-18_conf1.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.049,sat,3.253,sat,2.677261220989749,timeout,600,sat,1.37360400299076,sat,1.9561717219994534,sat,1.9561717219994534
Lustre-_6counters_e8_371_e1_448.lus.sl,sat,0.858,timeout,600.0,sat,0.104,sat,0.094,sat,16.232,sat,6.480117289815098,sat,2.736397652886808,sat,2.8081111860228702,sat,2.6698851359997207,sat,2.6698851359997207
From2018-jmbl_fig3_vars.sl,sat,0.037,sat,0.03,sat,0.066,sat,0.036,sat,2.131,sat,1.033289795042947,sat,1.1141997219529003,sat,0.7079101350100245,sat,0.783098307999353,sat,0.783098307999353
From2018-jmbl_formula22.sl,sat,0.03,sat,0.03,sat,0.051,sat,0.035,sat,2.107,sat,1.3638925750274211,sat,7.189433475956321,sat,0.9876419880019967,sat,1.0016191869999602,sat,1.0016191869999602
Lustre-peterson_4.lus.sl,sat,3.044436,timeout,600.0,sat,5.582653,sat,0.103159,timeout,600.0,sat,6.141359505010769,sat,4.795028572902083,sat,2.083213217003504,sat,2.0480273840000223,sat,2.0480273840000223
XC-28.c.sl,sat,0.329,sat,1.33,sat,0.08,sat,0.047,sat,2.945,sat,0.6935367328114808,timeout,600,sat,0.6981287650123704,sat,0.7592934610001976,sat,0.6935367328114808
XC-61_conf5.sl,unsat,0.140988,timeout,600.0,unsat,193.1654,unsat,0.041237,unsat,4.605825,unsat,1.2774414310697466,unsat,1.2464370359666646,unsat,0.8660328059922904,unsat,0.8892292000000452,unsat,0.8892292000000452
XC-97_conf5.sl,sat,0.463423,sat,0.82,sat,0.267188,sat,0.042815,sat,3.818795,sat,4.695392161840573,sat,3.947930200956762,sat,3.2785001560114324,sat,2.329273164999904,sat,2.329273164999904
Lustre-rtp_10_e7_106_e7_2564.lus.sl,sat,0.903109,sat,89.91,sat,0.315188,sat,0.092607,sat,67.39954,sat,1.8196528861299157,sat,1.3456236231140792,sat,0.8238408910110593,sat,0.823723708000216,sat,0.823723708000216
XC-17.c.sl,timeout,600.0,timeout,600.0,sat,0.299,sat,0.048,sat,3.769,sat,1.7641558449249715,sat,1.3981633780058473,sat,1.168939686001977,sat,1.198939103000157,sat,1.198939103000157
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl,timeout,600.0,sat,0.74,timeout,600.0,sat,0.046,sat,3.381,sat,4.438184713944793,timeout,600,sat,1.1237225820077583,timeout,600,sat,4.438184713944793
From2018-fib_28.sl,sat,0.085,sat,0.64,sat,0.091,timeout,600.0,sat,2.847,sat,0.6084582230541855,sat,0.6405658349394798,sat,0.4744291879760567,sat,0.46721920099980707,sat,0.46721920099980707
XC-49_conf1.sl,timeout,600.0,sat,0.66,sat,0.178411,sat,0.040122,sat,3.81534,sat,1.4205607299227268,sat,1.158853363012895,sat,0.8217741260014009,sat,0.8083520750000162,sat,0.8083520750000162
Lustre-FIREFLY_u1.lus.sl,timeout,600.0,timeout,600.0,sat,2.806502,sat,0.131921,sat,148.6811,sat,56.42426656698808,timeout,600,timeout,600,sat,20.671462643000268,sat,20.671462643000268
XC-45_conf1.sl,sat,2.268599,sat,0.66,sat,0.168447,sat,0.035548,sat,3.362722,sat,1.71590659301728,sat,1.117261711973697,sat,0.9451494060049299,sat,0.9394325339999341,sat,0.9394325339999341
XC-43_conf1.sl,sat,0.47887,sat,2.14,sat,0.180445,sat,0.038533,sat,3.089761,sat,1.4470671149902046,sat,1.4873059471137822,sat,0.816059741016943,sat,0.8821680860000924,sat,0.8821680860000924
XC-44_conf1.sl,sat,0.595191,sat,3.9,sat,0.17425,sat,0.038935,sat,3.278938,sat,1.6606256819795817,sat,1.238279928918928,sat,0.7665193620196078,sat,0.8189332760002799,sat,0.8189332760002799
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl,sat,0.344,sat,1.42,sat,7.334,sat,0.101,sat,207.598,sat,7.27403710805811,sat,5.741928813047707,sat,2.844240812002681,sat,2.9914062489997377,sat,2.9914062489997377
From2018-fib_01.sl,sat,0.09,sat,0.31,sat,0.078,sat,0.05,sat,2.645,sat,0.8917684950865805,sat,0.8542942861095071,sat,0.5562284970073961,sat,0.6045827259999896,sat,0.6045827259999896
XC-71.c.sl,sat,0.286331,sat,0.8,sat,0.152759,sat,0.037828,sat,3.77759,sat,1.3735417670104653,sat,1.3115434448700398,sat,0.8007587759930175,sat,0.7615319959995759,sat,0.7615319959995759


==> new_figs/test_data_no_ablation_comparison.csv <==
instance cvc4 LoopInvGen HoICE Spacer Eldarica PCSat/A2C PCSat/random PCSat/expert PCSat/MC PCSat/MC+PCSat/A2C
Lustre-durationThm_3_e7_334_e3_42.lus.sl 600.0 600.0 0.204271 0.057378 9.761297 4.291771928081289 39.098386676982045 2.261832131014671 2.224918489999993 2.224918489999993
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl 11.81983 286.15 0.301537 0.053329 11.1507 1.8927158049773425 1.9864477140363306 0.9702666730154306 1.0866840340004273 1.0866840340004273
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl 600.0 600.0 4.012593 0.126999 37.3683 3.4089769429992884 3.4119142219424248 1.3897990540135652 1.9710802449999392 1.9710802449999392
XC-109.c.sl 15.071 600.0 0.167 0.063 2.765 1.4888078919611871 1.5104896139819175 1.4895263299986254 4.298753238000245 1.4888078919611871
Lustre-MESI_3_e3_2669.lus.sl 600.0 600.0 16.74782 0.183945 69.9226 23.8944767001085 21.92012796900235 16.72691393402056 19.304725525999856 19.304725525999856
XC-66_conf5.sl 17.66831 600.0 0.329257 0.049717 4.78801 8.199026212096214 55.117985452059656 356.4751556729898 3.588014419000501 3.588014419000501
XC-51_conf1.sl 0.047561 0.03 0.10129 0.044229 3.674456 1.2193718480411917 1.2004166489932686 0.7729057790129445 0.783962100998906 0.783962100998906
Lustre-ILLINOIS_5.lus.sl 0.270061 14.56 1.514755 0.055535 45.08206 2.574811500031501 2.390645407140255 1.3353794809954707 1.359650585000054 1.359650585000054
XC-106_conf1.sl 0.101 600.0 0.186 0.051 2.974 1.5077654148917645 1.361525152809918 0.9686065569985658 0.9678137509999942 0.9678137509999942
From2018-jmbl_inc.sl 0.034 0.03 0.074 0.244 1.776 0.6302940149325877 0.632843203144148 0.48001014499459416 0.4700741359993117 0.4700741359993117
Lustre-durationThm_2_e7_145_e8_73.lus.sl 600.0 600.0 1.943593 0.045637 22.69857 600 48.51143867895007 97.65013968999847 33.60552230400026 33.60552230400026
From2018-minor2.sl 0.021 0.03 0.075 0.035 2.168 0.9188498528674245 1.0764313980471343 0.6516922040027566 0.7256972790000873 0.7256972790000873
Lustre-speed2_e8_449_e7_353.lus.sl 0.719072 0.61 0.118735 0.059736 11.69386 0.9707223430741578 1.1151529990602285 0.9062656309979502 0.9197199239999918 0.9197199239999918
Lustre-rtp_6.lus.sl 0.596116 600.0 4.643842 0.092319 84.67337 4.214612893061712 3.8396208761259913 1.717957546992693 1.739730684999813 1.739730684999813
XC-28_conf1.sl 0.708 600.0 0.12 0.048 2.98 1.3196759999264032 600 2.6603347349737305 0.981929746999981 0.981929746999981
Lustre-car_all_e7_188_e7_743.lus.sl 140.492 600.0 71.865 0.056 45.639 5.059203905984759 600 12.587840494001284 3.2737343799999508 3.2737343799999508
Lustre-durationThm_3_e7_334_e2_62.lus.sl 600.0 600.0 0.137565 0.046035 8.356056 3.327841385966167 40.32625183300115 2.1326450489868876 1.8901991949996955 1.8901991949996955
From2018-fib_13.sl 0.164 2.73 0.141 0.065 4.49 1.3469225459266454 1.8505588760599494 1.5983471370127518 0.9506817279998359 0.9506817279998359
Lustre-car_3.lus.sl 0.588 600.0 0.198 0.041 18.873 4.56007211888209 600 4.445626992004691 2.3506554619998496 2.3506554619998496
XC-44.c.sl 0.207091 14.53 0.138446 0.038124 3.029863 0.9013915660325438 0.7481402200646698 0.8706814010220114 0.8958637530004125 0.8958637530004125
Lustre-DRAGON_all2.lus.sl 600.0 600.0 86.68 0.541 600.0 600 600 600 600 600
Lustre-speed_e7_207.lus.sl 0.049846 0.03 0.139857 0.048867 4.011654 1.0640859759878367 0.8625161461532116 0.8834150469920132 0.8860136580005928 0.8860136580005928
From2018-jmbl_dec_simpl-new.sl 0.019 0.44 0.066 0.032 1.903 0.41007752693258226 0.4335870270151645 0.3755382919916883 0.3865745220000463 0.3865745220000463
Lustre-stalmark_e7_27.lus.sl 0.05407 600.0 0.113532 0.053521 3.315221 1.6031576390378177 1.5368103550281376 0.924309595982777 1.0612489110008028 1.0612489110008028
Lustre-cd.lus.sl 600.0 600.0 44.087 0.17 64.015 600 600 600 600 600
XC-93_conf1.sl 600.0 600.0 600.0 0.176568 4.658824 600 600 600 600 600
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl 0.598 20.53 9.556 0.066 224.16 9.625766362063587 6.094038438051939 128.50768968902412 4.829788345999987 4.829788345999987
XC-118.c.sl 600.0 6.14 3.412 0.126 2.571 2.4372289429884404 213.49213567492552 1.32644371301285 1.7051677929998732 1.7051677929998732
XC-4.c.sl 1.563688 600.0 0.185705 2.653696 7.665507 1.595118273049593 1.7504624698776752 1.803117004019441 0.9547215129996403 0.9547215129996403
From2018-jmbl_trex1_vars.sl 0.099 600.0 0.082 0.034 2.332 0.6739333581645042 0.5498436959460378 0.5044123549887445 0.5287785470000017 0.5287785470000017
Lustre-speed2_e8_449.lus.sl 0.510591 0.62 0.141761 0.05984 5.32813 1.0242496919818223 1.0971473280806094 0.8858435490110423 0.8752278430001752 0.8752278430001752
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl 600.0 600.0 6.418753 0.166979 53.36858 35.684793625958264 600 600 9.27510626899948 9.27510626899948
From2018-jmbl_vsend.sl 0.02 0.03 0.061 0.032 2.393 0.7516946028918028 0.5469886879436672 0.5331612640002277 0.5102118509994398 0.5102118509994398
Lustre-metros_1.lus.sl 600.0 600.0 1.153749 0.163862 600.0 13.146023591980338 11.7855862849392 292.0105330479855 32.52246894900054 13.146023591980338
XC-65_conf5.sl 20.78758 600.0 0.341582 0.302616 8.135894 5.370246164966375 10.75383039494045 53.290798191999784 4.852662348999729 4.852662348999729
XC-95_conf1.sl 600.0 1.06 0.327168 0.053571 3.925409 1.2119392610620707 1.3969337248709053 0.9073321939795278 0.9654171999991377 0.9654171999991377
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl 600.0 600.0 32.397 0.209 600.0 12.706138571025804 600 600 6.494216328999755 6.494216328999755
From2018-jmbl_matrix2_simp.sl 0.331 0.56 0.084 0.043 2.198 0.36966762808151543 0.42847528704442084 0.4085950979788322 0.44114999799967336 0.36966762808151543
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl 600.0 600.0 10.05586 0.131351 64.66285 7.235794492997229 600 4.506077889003791 2.394219494999561 2.394219494999561
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl 0.518021 1.89 0.26526 0.072251 31.55204 1.5098736819345504 1.15575927705504 0.7834479729935993 0.7867056530003538 0.7867056530003538
XC-72.c.sl 0.047275 0.57 0.086166 0.034612 3.410268 1.144211120903492 1.0481658258941025 0.7883880660228897 0.7866444250003042 0.7866444250003042
Lustre-car_4_e8_118_e7_178.lus.sl 0.418 0.68 0.146 0.042 11.699 1.098673600004986 0.9306834228336811 1.0534038929909002 1.0281516920003924 1.0281516920003924
Lustre-speed2_e7_223_e7_213.lus.sl 0.34463 1.06 0.119215 0.058362 11.27153 1.2166412330698222 1.1832233068998903 0.9787430310097989 0.9429549699998461 0.9429549699998461
XC-66_conf1.sl 0.069073 0.03 0.075209 0.041175 5.331664 1.4745095442049205 2.1038132519461215 1.2463709780131467 1.1056573100000264 1.1056573100000264
Lustre-MESI_3_e2_819_e4_1595.lus.sl 600.0 600.0 5.958133 0.459806 66.71478 24.94050142611377 21.75384439784102 12.098584520979784 15.615774287000022 15.615774287000022
Lustre-steam_boiler_no_arr1.lus.sl 4.040004 0.1 71.09763 0.627539 600.0 89.35762537480332 81.0139020041097 48.78966907900758 50.69475395299992 50.69475395299992
From2018-fib_43.sl 0.036 0.03 0.07 0.045 2.328 0.8243200560100377 0.7926467328798026 0.5167285579955205 0.5144936720007536 0.5144936720007536
Lustre-ticket3i_2.lus.sl 2.938666 13.98 3.250077 0.082904 219.717 10.111358653055504 600 5.326324999012286 8.03086393600006 8.03086393600006
Lustre-car_3_e2_695.lus.sl 0.19 0.83 0.11 0.04 10.784 2.2739358318503946 1.5285622079391032 1.0252024660003372 1.0437984260000235 1.0437984260000235
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl 600.0 600.0 600.0 0.348 600.0 600 600 600 600 600
Lustre-ums.lus.sl 0.783426 600.0 2.343537 0.144727 32.71795 9.192356457933784 6.779882716014981 3.6836919370107353 3.513742015000389 3.513742015000389
XC-42_conf5.sl 13.71917 6.74 0.181244 0.044135 3.624493 2.8789811411406845 2.4832897689193487 0.914562574995216 1.4057444919999398 1.4057444919999398
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl 1.757956 1.36 0.953184 0.098896 51.74375 3.721650840016082 2.5757856350392103 1.4985611930023879 1.4756998940001722 1.4756998940001722
XC-72_conf1.sl 0.06529 0.57 0.095261 0.03533 3.581121 1.4154992930125445 1.3134547860827297 0.9374042079725768 0.9586968330004311 0.9586968330004311
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl 0.332 1.29 8.624 0.064 481.583 6.396793578984216 5.6027554960455745 2.6572455890127458 2.6098478829999294 2.6098478829999294
From2018-jmbl_ex7.sl 0.168 0.52 0.075 0.035 2.156 0.5269142771139741 0.5054806538391858 0.4819171339913737 0.4843799340001169 0.4843799340001169
From2018-jmbl_ex_23_vars.sl 600.0 600.0 0.067 0.43 3.258 67.62779367505573 37.06106976396404 108.08367769001052 175.48899648000042 67.62779367505573
XC-120_conf5.sl 600.0 600.0 600.0 0.389 17.206 196.1280839261599 600 171.25608519898378 600 196.1280839261599
XC-12.c.sl 0.54 0.6 0.113 0.056 2.332 1.1430326220579445 1.0681027660612017 0.7487475049856585 0.833384622000267 0.833384622000267
Lustre-metros_1_e2_1102_e1_317.lus.sl 600.0 600.0 1.415454 0.11511 387.4061 22.580820140894502 142.05166513915174 63.12330204900354 5.426486769999428 5.426486769999428
Lustre-DRAGON_1.lus.sl 0.217 4.59 5.991 0.066 600.0 6.265300343977287 5.136351980967447 2.824313703982625 2.5287396419998913 2.5287396419998913
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl 29.30839 600.0 600.0 0.12412 63.97098 5.6379201270174235 5.273807852994651 2.58573550300207 2.4138941789999535 2.4138941789999535
XC-94.c.sl 600.0 600.0 6.145005 600.0 4.259962 20.959188560955226 600 1.3902903979760595 9.084715844999664 9.084715844999664
Lustre-MESI_2.lus.sl 0.129615 0.91 0.136015 0.040778 10.44772 0.9904378210194409 0.8086836410220712 0.6467487550107762 0.6465596579992052 0.6465596579992052
XC-57.c.sl 0.122595 0.88 0.148606 0.042939 3.524685 1.1911590329837054 1.0585374059155583 0.7172540840110742 0.7465948320004827 0.7465948320004827
XC-68_conf1.sl 0.053866 0.03 0.083231 0.042484 3.5302 2.169744267128408 1.4395321800839156 3.8498772569873836 3.938781122999899 2.169744267128408
XC-132_conf5.sl 285.473 1.43 0.459 0.041 4.3 2.0608632201328874 1.5414577589835972 1.7954210519965272 1.6662821359996087 1.6662821359996087
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl 600.0 600.0 4.513084 0.128461 26.89348 3.2590292061213404 3.2189738820306957 1.6748756619927008 1.7820263300000079 1.7820263300000079
XC-125_conf1.sl 600.0 600.0 0.481 600.0 3.527 36.9600110061001 600 12.275267449003877 21.692277096999987 21.692277096999987
XC-25_conf5.sl 7.886 600.0 0.139 0.628 3.106 0.8769109509885311 0.8782194999512285 0.6466213550011162 0.6719162019999203 0.6719162019999203
Lustre-FIREFLY_8_e2_1711.lus.sl 0.485798 7.16 0.842103 0.077039 47.13123 4.229369672946632 3.6800719189923257 19.93582406701171 1.9843649949998508 1.9843649949998508
Lustre-ILLINOIS_3.lus.sl 600.0 600.0 3.973362 0.115164 33.52953 8.771731112152338 600 3.3274449940072373 4.244797006999988 4.244797006999988
XC-61.c.sl 0.056545 600.0 0.124515 0.037263 3.717312 0.9527915809303522 0.8587830599863082 0.613658951013349 0.6190003030005755 0.6190003030005755
XC-84.c.sl 0.032623 0.03 0.072975 0.041326 3.230469 1.214280730811879 1.2100702789612114 1.4644660560006741 0.976875089000032 0.976875089000032
Lustre-metros_2_e1_190.lus.sl 600.0 600.0 600.0 0.819384 600.0 600 600 600 600 600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl 0.490608 9.03 1.144942 0.055547 41.66682 2.4997501908801496 2.0920640979893506 1.2021498660033103 1.1656047939995915 1.1656047939995915
Lustre-DRAGON_12.lus.sl 600.0 600.0 600.0 0.514 383.116 600 600 600 257.09814248400016 257.09814248400016
Lustre-DRAGON_4.lus.sl 600.0 600.0 44.205 0.153 496.15 68.54635213385336 600 600 16.565328980000004 16.565328980000004
From2018-fib_08.sl 600.0 2.4 0.136 600.0 3.318 1.3536085989326239 3.9051456439774483 0.7884023759979755 1.0195852269998795 1.0195852269998795
Lustre-SYNAPSE_5.lus.sl 600.0 600.0 0.843145 0.079373 13.01953 86.93648283788934 600 233.76027805000194 36.69239406600002 36.69239406600002
XC-63_conf1.sl 0.071149 0.03 0.075539 0.040496 6.098189 1.3582704539876431 3.3022015569731593 1.4063287169847172 0.9526822170000742 0.9526822170000742
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl 600.0 600.0 600.0 0.106673 121.2396 600 600 600 600 600
XC-108_conf1.sl 4.177 0.68 0.165 0.06 4.246 1.72728648991324 1.4906189010944217 0.9894624399894383 0.9605312660005438 0.9605312660005438
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl 600.0 600.0 22.405 0.202 139.602 6.986456959042698 6.636525753885508 3.5040568739932496 5.181275735999861 5.181275735999861
XC-52_conf5.sl 0.078284 0.03 0.060206 0.035383 4.224398 0.46641408489085734 0.4320932540576905 0.2924416340247262 0.28375446299997975 0.28375446299997975
XC-106.c.sl 0.073 600.0 0.173 0.049 2.699 0.9159729280509055 0.915225432952866 0.7659709579893388 0.7857796289999897 0.7857796289999897
XC-111_conf5.sl 600.0 600.0 32.312 0.183 4.077 283.7529998761602 600 600 354.5647804950004 283.7529998761602
From2018-hhk2008_true-unreach-call_true-termination.sl 600.0 0.82 1.334 0.051 2.25 55.2101226511877 600 3.7447491709899623 600 55.2101226511877
Lustre-peterson_2.lus.sl 1.979204 600.0 5.25663 0.094525 85.0773 4.772955327993259 3.891467382898554 2.1340152290067635 2.1010823469996467 2.1010823469996467
Lustre-MESI_1_e2_162_e7_1545.lus.sl 0.38687 0.63 0.182283 0.054727 12.2934 0.9713952699676156 0.7857008490245789 0.682715194998309 0.6844165040001826 0.6844165040001826
XC-93_conf5.sl 600.0 600.0 600.0 0.18824 6.321373 600 600 600 600 600
From2018-jmbl_dec_vars.sl 0.023 0.03 0.06 0.036 2.176 0.8730397918261588 0.7114500000607222 0.554587813996477 0.6178202999999485 0.6178202999999485
Lustre-car_4.lus.sl 0.433 0.88 0.145 0.053 11.331 1.0225643059238791 0.9814136659260839 1.042447263986105 1.023323277999225 1.0225643059238791
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl 1.748209 1.39 1.129553 0.099587 48.06414 3.463778684847057 3.0656785999890417 1.4571199720085133 1.4836758419999683 1.4836758419999683
Lustre-car_1_e7_184_e3_299.lus.sl 0.507 0.64 0.166 0.055 11.169 0.8956436971202493 0.8764862581156194 0.6287549459957518 0.6129727510005978 0.6129727510005978
From2018-jmbl_sum1.sl 0.459 0.52 0.239 0.057 2.149 1.2375538530759513 600 0.7884073489985894 1.1891794120001578 1.1891794120001578
XC-120_conf1.sl 600.0 600.0 0.729 0.327 16.338 3.1205293911043555 600 2.21587331398041 2.1215307290000283 2.1215307290000283
XC-67_conf5.sl 436.7794 1.86 0.321449 0.042245 4.221101 4.481254087993875 600 270.04448923500604 2.923249934001433 2.923249934001433
Lustre-MESI_4_e7_1140_e7_433.lus.sl 600.0 0.9 0.123221 0.056803 10.42115 1.628360222093761 1.7229140859562904 0.7477937829971779 0.754535680999652 0.754535680999652
XC-40_conf1.sl 2.845334 2.25 0.175155 0.03782 3.150563 1.2348456711042672 1.030002059880644 0.8316268769849557 0.8403619870005059 0.8403619870005059
Lustre-fast_1.lus.sl 8.517127 600.0 0.421803 0.081098 34.59891 6.967238646931946 7.345963799860328 4.696946334006498 6.3766945019997365 6.3766945019997365
XC-39.c.sl 0.032037 0.03 0.032295 0.03335 1.829063 0.25204477086663246 0.26023481599986553 0.20282521401531994 0.25450299299996004 0.25204477086663246
Lustre-ticket3i_7.lus.sl 17.7531 600.0 600.0 0.11347 85.46834 5.6050176760181785 4.602761382004246 2.3280768289987464 2.82290272299997 2.82290272299997
XC-96_conf5.sl 1.374063 10.89 0.39497 0.055196 3.459675 2.733573601813987 2.412701218156144 1.9220815949956886 2.0665083819994834 2.0665083819994834
XC-64_conf1.sl 0.070619 0.03 0.076005 0.043068 8.171256 1.6549679371528327 17.3013708780054 1.2750527090101968 1.0350001820006582 1.0350001820006582
Lustre-MOESI_2_e1_1753.lus.sl 600.0 600.0 4.491576 0.071378 34.00073 3.052043806994334 2.792193436063826 1.7567715990007855 1.5654846499999735 1.5654846499999735
Lustre-MESI_i3_e1_447_e6_2281.lus.sl 600.0 600.0 0.685946 0.088985 11.78552 8.948870636988431 600 2.4952176549995784 2.2981635109999843 2.2981635109999843
XC-25_conf1.sl 0.05 0.03 0.073 0.349 3.563 1.170689910883084 0.8930932120420039 0.7494834820099641 0.7793895260001591 0.7793895260001591
Lustre-DRAGON_10_e2_402.lus.sl 0.615 59.22 4.597 0.099 224.04 10.235092823859304 600 22.802042858995264 6.113913723000223 6.113913723000223
From2018-bk-nat.sl 0.181 0.04 0.152 0.098 3.985 3.1665764700155705 600 4.531098429986741 3.089487896999799 3.089487896999799
From2018-minor1.sl 0.025 0.03 0.074 0.034 2.243 0.5848490819334984 0.41705117700621486 0.4582806930120569 0.45583805400002575 0.45583805400002575
Lustre-metros_4_e2_968_e3_931.lus.sl 600.0 122.03 1.835198 0.147158 10.88045 5.06652844697237 4.920963648008183 2.7152388490212616 3.0064065239998854 3.0064065239998854
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl 0.898 1.23 4.214 0.069 318.679 7.05574623006396 6.042917946819216 2.104195621010149 2.8035308339999574 2.8035308339999574
Lustre-MESI_3_e2_819_e6_1459.lus.sl 600.0 600.0 5.137903 0.252899 129.8519 27.29234451102093 24.7448278660886 12.503992359008407 13.474597661000189 13.474597661000189
From2018-jmbl_inc_vars.sl 0.036 0.03 0.074 0.047 2.058 0.7916844461578876 1.0140840499661863 0.6280354789923877 0.6664346909999495 0.6664346909999495
XC-48_conf5.sl 600.0 0.81 0.266479 0.043833 3.864726 2.4371061390265822 2.089653098024428 2.1063251630112063 2.1863147960002607 2.1863147960002607
XC-84_conf1.sl 0.04473 0.03 0.078774 0.04304 3.370678 1.3394911298528314 600 1.7438907379982993 0.9160270509999009 0.9160270509999009
From2018-gj2007_true-unreach-call_true-termination.sl 0.049 0.03 0.063 0.044 1.978 0.4894072648603469 0.5791061078198254 0.45866105699678883 0.4721695180005554 0.4721695180005554
XC-46_conf5.sl 27.50433 600.0 1.254044 0.07993 5.18951 3.4195062089711428 3.2848317630123347 1.7596683359879535 1.4802915499994924 1.4802915499994924
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl 600.0 600.0 70.99439 0.136919 135.4497 44.562174405902624 27.27473916206509 600 14.159747579000395 14.159747579000395
Lustre-MESI_i4_e6_2175.lus.sl 600.0 600.0 101.9403 0.244323 21.93012 59.88740801298991 63.02382774790749 106.25122972700046 600 59.88740801298991
XC-48.c.sl 0.451864 53.98 0.132617 0.038086 3.514273 1.1592044001445174 1.1889666519127786 0.6396929199981969 0.6274663770000188 0.6274663770000188
XC-115_conf1.sl 0.538 5.26 0.078 0.061 3.032 1.3795041888952255 1.4802895651664585 0.8340512480062898 0.8131208350005181 0.8131208350005181
Lustre-ticket3i_all_e7_1837.lus.sl 35.76386 600.0 600.0 0.132386 60.53808 4.97000897815451 4.332242949865758 2.5678525479743257 2.430526625999846 2.430526625999846
Lustre-FIREFLY_6.lus.sl 600.0 600.0 2.150058 0.1321 80.42343 36.81951774889603 600 600 13.105459989000337 13.105459989000337
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl 600.0 600.0 1.963959 0.08636 142.9738 47.11260862508789 600 41.96869830202195 31.476117208999995 31.476117208999995
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl 0.441197 2.64 1.413959 0.073039 30.53047 2.3429348880890757 2.2058812021277845 1.8051430110062938 1.8439425750002556 1.8439425750002556
Lustre-durationThm_2_e1_301.lus.sl 600.0 600.0 7.345491 0.069737 22.58614 600 135.2934976350516 5.103091017022962 128.47536458600007 128.47536458600007
Lustre-ticket3i_all.lus.sl 9.291881 600.0 600.0 0.117432 77.40816 5.581042621051893 4.784622333943844 2.6366151479887776 2.675964889999932 2.675964889999932
From2018-fib_44.sl 0.139 0.74 0.169 0.054 2.583 0.9428845481015742 8.707485303049907 3.852822577988263 0.7208391229996778 0.7208391229996778
XC-29_conf1.sl 1.061 600.0 0.141 0.049 2.707 4.138253750978038 1.2607029359787703 4.937278386991238 1.5606671739997182 1.5606671739997182
Lustre-ticket3i_3_e8_1788.lus.sl 3.017819 6.12 3.301055 0.081844 174.8751 10.322374965064228 600 5.127426298975479 3.9529618699998537 3.9529618699998537
XC-13.c.sl 0.853 0.61 0.114 0.04 3.086 1.0079571530222893 1.0764057249762118 0.7407649180095177 0.8307299319994854 0.8307299319994854
XC-119_conf1.sl 600.0 8.07 1.377 0.115 3.057 4.18807434104383 4.259411841863766 6.000131439999677 2.9059639019999963 2.9059639019999963
From2018-jmbl_ex7_vars.sl 0.296 600.0 0.081 0.034 2.256 0.7507961229421198 0.5934497280977666 0.5356866760121193 0.5397813649997261 0.5397813649997261
XC-73_conf5.sl 0.102031 0.03 0.064283 0.035835 4.035722 0.5169047510717064 0.4319676258601248 0.29024962399853393 0.29295813600037945 0.29295813600037945
Lustre-car_all_e3_1068_e4_275.lus.sl 0.763 600.0 3.144 0.08 23.638 4.895282004028559 600 1.9093361670093145 4.23656597199988 4.23656597199988
Lustre-FIREFLY_8.lus.sl 0.506066 38.65 1.517036 0.064066 49.69451 4.522438587155193 4.456169364973903 7.259449369972572 1.89452945200037 1.89452945200037
XC-79.c.sl 0.547391 600.0 0.181072 0.040599 3.598433 1.339934929041192 1.3771993841510266 0.885118987003807 0.9109924199992747 0.9109924199992747
Lustre-speed2_e8_449_e8_517.lus.sl 0.199915 0.62 0.085841 0.064193 7.316932 1.6960803689435124 1.607328426791355 1.0995940330030862 1.1397518889998537 1.1397518889998537
XC-5_conf5.sl 133.4565 600.0 1.082472 0.053277 4.758377 10.658779195975512 13.04937764396891 600 5.021304134999809 5.021304134999809
XC-2.c.sl 600.0 600.0 600.0 600.0 2.65 1.4967810939997435 1.5775480100419372 0.9291216419951525 1.0222014159999162 1.0222014159999162
Lustre-metros_1_e1_846_e3_1060.lus.sl 600.0 6.25 270.9269 0.12666 600.0 8.740208918927237 7.011683729942888 3.2556412180128973 2.592940801000168 2.592940801000168
Lustre-car_2_e7_1027_e1_1047.lus.sl 0.816 600.0 14.373 0.066 23.094 5.178660327102989 600 21.547259386017686 8.962801704000412 5.178660327102989
XC-47.c.sl 0.652859 600.0 0.148673 0.038556 3.948588 1.1953004989773035 1.2135399410035461 0.7455779739830177 0.7397449430000052 0.7397449430000052
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl 600.0 600.0 6.803 0.138 600.0 6.971911066910252 6.129984219791368 2.724465817998862 3.1831713900000977 3.1831713900000977
From2018-jmbl_hola.20.sl 600.0 0.65 0.197 0.058 2.956 1.6963950039353222 600 16.798293585976353 3.4301121939997756 1.6963950039353222
From2018-jmbl_dec_vars-new.sl 0.023 0.48 0.065 0.032 1.84 0.3981137308292091 0.5059518399648368 0.4420113179949112 0.45034645200030354 0.3981137308292091
Lustre-microwave27.lus.sl 600.0 600.0 600.0 600.0 600.0 600 600 600 600 600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl 0.813 7.47 0.579 0.095 146.727 3.6642901429440826 2.7313187578693032 1.044002485985402 1.09390166600042 1.09390166600042
XC-88_conf1.sl 0.090048 0.03 0.109911 0.0694 4.745661 2.132520710816607 1.9946732001844794 1.9809596090053674 1.4687216329999728 1.4687216329999728
XC-18_conf1.sl 600.0 600.0 600.0 0.049 3.253 2.677261220989749 600 1.37360400299076 1.9561717219994534 1.9561717219994534
Lustre-_6counters_e8_371_e1_448.lus.sl 0.858 600.0 0.104 0.094 16.232 6.480117289815098 2.736397652886808 2.8081111860228702 2.6698851359997207 2.6698851359997207
From2018-jmbl_fig3_vars.sl 0.037 0.03 0.066 0.036 2.131 1.033289795042947 1.1141997219529003 0.7079101350100245 0.783098307999353 0.783098307999353
From2018-jmbl_formula22.sl 0.03 0.03 0.051 0.035 2.107 1.3638925750274211 7.189433475956321 0.9876419880019967 1.0016191869999602 1.0016191869999602
Lustre-peterson_4.lus.sl 3.044436 600.0 5.582653 0.103159 600.0 6.141359505010769 4.795028572902083 2.083213217003504 2.0480273840000223 2.0480273840000223
XC-28.c.sl 0.329 1.33 0.08 0.047 2.945 0.6935367328114808 600 0.6981287650123704 0.7592934610001976 0.6935367328114808
XC-61_conf5.sl 0.140988 600.0 193.1654 0.041237 4.605825 1.2774414310697466 1.2464370359666646 0.8660328059922904 0.8892292000000452 0.8892292000000452
XC-97_conf5.sl 0.463423 0.82 0.267188 0.042815 3.818795 4.695392161840573 3.947930200956762 3.2785001560114324 2.329273164999904 2.329273164999904
Lustre-rtp_10_e7_106_e7_2564.lus.sl 0.903109 89.91 0.315188 0.092607 67.39954 1.8196528861299157 1.3456236231140792 0.8238408910110593 0.823723708000216 0.823723708000216
XC-17.c.sl 600.0 600.0 0.299 0.048 3.769 1.7641558449249715 1.3981633780058473 1.168939686001977 1.198939103000157 1.198939103000157
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl 600.0 0.74 600.0 0.046 3.381 4.438184713944793 600 1.1237225820077583 600 4.438184713944793
From2018-fib_28.sl 0.085 0.64 0.091 600.0 2.847 0.6084582230541855 0.6405658349394798 0.4744291879760567 0.46721920099980707 0.46721920099980707
XC-49_conf1.sl 600.0 0.66 0.178411 0.040122 3.81534 1.4205607299227268 1.158853363012895 0.8217741260014009 0.8083520750000162 0.8083520750000162
Lustre-FIREFLY_u1.lus.sl 600.0 600.0 2.806502 0.131921 148.6811 56.42426656698808 600 600 20.671462643000268 20.671462643000268
XC-45_conf1.sl 2.268599 0.66 0.168447 0.035548 3.362722 1.71590659301728 1.117261711973697 0.9451494060049299 0.9394325339999341 0.9394325339999341
XC-43_conf1.sl 0.47887 2.14 0.180445 0.038533 3.089761 1.4470671149902046 1.4873059471137822 0.816059741016943 0.8821680860000924 0.8821680860000924
XC-44_conf1.sl 0.595191 3.9 0.17425 0.038935 3.278938 1.6606256819795817 1.238279928918928 0.7665193620196078 0.8189332760002799 0.8189332760002799
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl 0.344 1.42 7.334 0.101 207.598 7.27403710805811 5.741928813047707 2.844240812002681 2.9914062489997377 2.9914062489997377
From2018-fib_01.sl 0.09 0.31 0.078 0.05 2.645 0.8917684950865805 0.8542942861095071 0.5562284970073961 0.6045827259999896 0.6045827259999896
XC-71.c.sl 0.286331 0.8 0.152759 0.037828 3.77759 1.3735417670104653 1.3115434448700398 0.8007587759930175 0.7615319959995759 0.7615319959995759


==> new_figs/test_data_no_ablation_comparison.tsv <==
instance	cvc4	LoopInvGen	HoICE	Spacer	Eldarica	PCSat/A2C	PCSat/random	PCSat/expert	PCSat/MC	PCSat/MC+PCSat/A2C
Lustre-durationThm_3_e7_334_e3_42.lus.sl	600.0	600.0	0.204271	0.057378	9.761297	4.291771928081289	39.098386676982045	2.261832131014671	2.224918489999993	2.224918489999993
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl	11.81983	286.15	0.301537	0.053329	11.1507	1.8927158049773425	1.9864477140363306	0.9702666730154306	1.0866840340004273	1.0866840340004273
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl	600.0	600.0	4.012593	0.126999	37.3683	3.4089769429992884	3.4119142219424248	1.3897990540135652	1.9710802449999392	1.9710802449999392
XC-109.c.sl	15.071	600.0	0.167	0.063	2.765	1.4888078919611871	1.5104896139819175	1.4895263299986254	4.298753238000245	1.4888078919611871
Lustre-MESI_3_e3_2669.lus.sl	600.0	600.0	16.74782	0.183945	69.9226	23.8944767001085	21.92012796900235	16.72691393402056	19.304725525999856	19.304725525999856
XC-66_conf5.sl	17.66831	600.0	0.329257	0.049717	4.78801	8.199026212096214	55.117985452059656	356.4751556729898	3.588014419000501	3.588014419000501
XC-51_conf1.sl	0.047561	0.03	0.10129	0.044229	3.674456	1.2193718480411917	1.2004166489932686	0.7729057790129445	0.783962100998906	0.783962100998906
Lustre-ILLINOIS_5.lus.sl	0.270061	14.56	1.514755	0.055535	45.08206	2.574811500031501	2.390645407140255	1.3353794809954707	1.359650585000054	1.359650585000054
XC-106_conf1.sl	0.101	600.0	0.186	0.051	2.974	1.5077654148917645	1.361525152809918	0.9686065569985658	0.9678137509999942	0.9678137509999942
From2018-jmbl_inc.sl	0.034	0.03	0.074	0.244	1.776	0.6302940149325877	0.632843203144148	0.48001014499459416	0.4700741359993117	0.4700741359993117
Lustre-durationThm_2_e7_145_e8_73.lus.sl	600.0	600.0	1.943593	0.045637	22.69857	600	48.51143867895007	97.65013968999847	33.60552230400026	33.60552230400026
From2018-minor2.sl	0.021	0.03	0.075	0.035	2.168	0.9188498528674245	1.0764313980471343	0.6516922040027566	0.7256972790000873	0.7256972790000873
Lustre-speed2_e8_449_e7_353.lus.sl	0.719072	0.61	0.118735	0.059736	11.69386	0.9707223430741578	1.1151529990602285	0.9062656309979502	0.9197199239999918	0.9197199239999918
Lustre-rtp_6.lus.sl	0.596116	600.0	4.643842	0.092319	84.67337	4.214612893061712	3.8396208761259913	1.717957546992693	1.739730684999813	1.739730684999813
XC-28_conf1.sl	0.708	600.0	0.12	0.048	2.98	1.3196759999264032	600	2.6603347349737305	0.981929746999981	0.981929746999981
Lustre-car_all_e7_188_e7_743.lus.sl	140.492	600.0	71.865	0.056	45.639	5.059203905984759	600	12.587840494001284	3.2737343799999508	3.2737343799999508
Lustre-durationThm_3_e7_334_e2_62.lus.sl	600.0	600.0	0.137565	0.046035	8.356056	3.327841385966167	40.32625183300115	2.1326450489868876	1.8901991949996955	1.8901991949996955
From2018-fib_13.sl	0.164	2.73	0.141	0.065	4.49	1.3469225459266454	1.8505588760599494	1.5983471370127518	0.9506817279998359	0.9506817279998359
Lustre-car_3.lus.sl	0.588	600.0	0.198	0.041	18.873	4.56007211888209	600	4.445626992004691	2.3506554619998496	2.3506554619998496
XC-44.c.sl	0.207091	14.53	0.138446	0.038124	3.029863	0.9013915660325438	0.7481402200646698	0.8706814010220114	0.8958637530004125	0.8958637530004125
Lustre-DRAGON_all2.lus.sl	600.0	600.0	86.68	0.541	600.0	600	600	600	600	600
Lustre-speed_e7_207.lus.sl	0.049846	0.03	0.139857	0.048867	4.011654	1.0640859759878367	0.8625161461532116	0.8834150469920132	0.8860136580005928	0.8860136580005928
From2018-jmbl_dec_simpl-new.sl	0.019	0.44	0.066	0.032	1.903	0.41007752693258226	0.4335870270151645	0.3755382919916883	0.3865745220000463	0.3865745220000463
Lustre-stalmark_e7_27.lus.sl	0.05407	600.0	0.113532	0.053521	3.315221	1.6031576390378177	1.5368103550281376	0.924309595982777	1.0612489110008028	1.0612489110008028
Lustre-cd.lus.sl	600.0	600.0	44.087	0.17	64.015	600	600	600	600	600
XC-93_conf1.sl	600.0	600.0	600.0	0.176568	4.658824	600	600	600	600	600
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl	0.598	20.53	9.556	0.066	224.16	9.625766362063587	6.094038438051939	128.50768968902412	4.829788345999987	4.829788345999987
XC-118.c.sl	600.0	6.14	3.412	0.126	2.571	2.4372289429884404	213.49213567492552	1.32644371301285	1.7051677929998732	1.7051677929998732
XC-4.c.sl	1.563688	600.0	0.185705	2.653696	7.665507	1.595118273049593	1.7504624698776752	1.803117004019441	0.9547215129996403	0.9547215129996403
From2018-jmbl_trex1_vars.sl	0.099	600.0	0.082	0.034	2.332	0.6739333581645042	0.5498436959460378	0.5044123549887445	0.5287785470000017	0.5287785470000017
Lustre-speed2_e8_449.lus.sl	0.510591	0.62	0.141761	0.05984	5.32813	1.0242496919818223	1.0971473280806094	0.8858435490110423	0.8752278430001752	0.8752278430001752
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl	600.0	600.0	6.418753	0.166979	53.36858	35.684793625958264	600	600	9.27510626899948	9.27510626899948
From2018-jmbl_vsend.sl	0.02	0.03	0.061	0.032	2.393	0.7516946028918028	0.5469886879436672	0.5331612640002277	0.5102118509994398	0.5102118509994398
Lustre-metros_1.lus.sl	600.0	600.0	1.153749	0.163862	600.0	13.146023591980338	11.7855862849392	292.0105330479855	32.52246894900054	13.146023591980338
XC-65_conf5.sl	20.78758	600.0	0.341582	0.302616	8.135894	5.370246164966375	10.75383039494045	53.290798191999784	4.852662348999729	4.852662348999729
XC-95_conf1.sl	600.0	1.06	0.327168	0.053571	3.925409	1.2119392610620707	1.3969337248709053	0.9073321939795278	0.9654171999991377	0.9654171999991377
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl	600.0	600.0	32.397	0.209	600.0	12.706138571025804	600	600	6.494216328999755	6.494216328999755
From2018-jmbl_matrix2_simp.sl	0.331	0.56	0.084	0.043	2.198	0.36966762808151543	0.42847528704442084	0.4085950979788322	0.44114999799967336	0.36966762808151543
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl	600.0	600.0	10.05586	0.131351	64.66285	7.235794492997229	600	4.506077889003791	2.394219494999561	2.394219494999561
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl	0.518021	1.89	0.26526	0.072251	31.55204	1.5098736819345504	1.15575927705504	0.7834479729935993	0.7867056530003538	0.7867056530003538
XC-72.c.sl	0.047275	0.57	0.086166	0.034612	3.410268	1.144211120903492	1.0481658258941025	0.7883880660228897	0.7866444250003042	0.7866444250003042
Lustre-car_4_e8_118_e7_178.lus.sl	0.418	0.68	0.146	0.042	11.699	1.098673600004986	0.9306834228336811	1.0534038929909002	1.0281516920003924	1.0281516920003924
Lustre-speed2_e7_223_e7_213.lus.sl	0.34463	1.06	0.119215	0.058362	11.27153	1.2166412330698222	1.1832233068998903	0.9787430310097989	0.9429549699998461	0.9429549699998461
XC-66_conf1.sl	0.069073	0.03	0.075209	0.041175	5.331664	1.4745095442049205	2.1038132519461215	1.2463709780131467	1.1056573100000264	1.1056573100000264
Lustre-MESI_3_e2_819_e4_1595.lus.sl	600.0	600.0	5.958133	0.459806	66.71478	24.94050142611377	21.75384439784102	12.098584520979784	15.615774287000022	15.615774287000022
Lustre-steam_boiler_no_arr1.lus.sl	4.040004	0.1	71.09763	0.627539	600.0	89.35762537480332	81.0139020041097	48.78966907900758	50.69475395299992	50.69475395299992
From2018-fib_43.sl	0.036	0.03	0.07	0.045	2.328	0.8243200560100377	0.7926467328798026	0.5167285579955205	0.5144936720007536	0.5144936720007536
Lustre-ticket3i_2.lus.sl	2.938666	13.98	3.250077	0.082904	219.717	10.111358653055504	600	5.326324999012286	8.03086393600006	8.03086393600006
Lustre-car_3_e2_695.lus.sl	0.19	0.83	0.11	0.04	10.784	2.2739358318503946	1.5285622079391032	1.0252024660003372	1.0437984260000235	1.0437984260000235
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl	600.0	600.0	600.0	0.348	600.0	600	600	600	600	600
Lustre-ums.lus.sl	0.783426	600.0	2.343537	0.144727	32.71795	9.192356457933784	6.779882716014981	3.6836919370107353	3.513742015000389	3.513742015000389
XC-42_conf5.sl	13.71917	6.74	0.181244	0.044135	3.624493	2.8789811411406845	2.4832897689193487	0.914562574995216	1.4057444919999398	1.4057444919999398
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl	1.757956	1.36	0.953184	0.098896	51.74375	3.721650840016082	2.5757856350392103	1.4985611930023879	1.4756998940001722	1.4756998940001722
XC-72_conf1.sl	0.06529	0.57	0.095261	0.03533	3.581121	1.4154992930125445	1.3134547860827297	0.9374042079725768	0.9586968330004311	0.9586968330004311
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl	0.332	1.29	8.624	0.064	481.583	6.396793578984216	5.6027554960455745	2.6572455890127458	2.6098478829999294	2.6098478829999294
From2018-jmbl_ex7.sl	0.168	0.52	0.075	0.035	2.156	0.5269142771139741	0.5054806538391858	0.4819171339913737	0.4843799340001169	0.4843799340001169
From2018-jmbl_ex_23_vars.sl	600.0	600.0	0.067	0.43	3.258	67.62779367505573	37.06106976396404	108.08367769001052	175.48899648000042	67.62779367505573
XC-120_conf5.sl	600.0	600.0	600.0	0.389	17.206	196.1280839261599	600	171.25608519898378	600	196.1280839261599
XC-12.c.sl	0.54	0.6	0.113	0.056	2.332	1.1430326220579445	1.0681027660612017	0.7487475049856585	0.833384622000267	0.833384622000267
Lustre-metros_1_e2_1102_e1_317.lus.sl	600.0	600.0	1.415454	0.11511	387.4061	22.580820140894502	142.05166513915174	63.12330204900354	5.426486769999428	5.426486769999428
Lustre-DRAGON_1.lus.sl	0.217	4.59	5.991	0.066	600.0	6.265300343977287	5.136351980967447	2.824313703982625	2.5287396419998913	2.5287396419998913
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl	29.30839	600.0	600.0	0.12412	63.97098	5.6379201270174235	5.273807852994651	2.58573550300207	2.4138941789999535	2.4138941789999535
XC-94.c.sl	600.0	600.0	6.145005	600.0	4.259962	20.959188560955226	600	1.3902903979760595	9.084715844999664	9.084715844999664
Lustre-MESI_2.lus.sl	0.129615	0.91	0.136015	0.040778	10.44772	0.9904378210194409	0.8086836410220712	0.6467487550107762	0.6465596579992052	0.6465596579992052
XC-57.c.sl	0.122595	0.88	0.148606	0.042939	3.524685	1.1911590329837054	1.0585374059155583	0.7172540840110742	0.7465948320004827	0.7465948320004827
XC-68_conf1.sl	0.053866	0.03	0.083231	0.042484	3.5302	2.169744267128408	1.4395321800839156	3.8498772569873836	3.938781122999899	2.169744267128408
XC-132_conf5.sl	285.473	1.43	0.459	0.041	4.3	2.0608632201328874	1.5414577589835972	1.7954210519965272	1.6662821359996087	1.6662821359996087
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl	600.0	600.0	4.513084	0.128461	26.89348	3.2590292061213404	3.2189738820306957	1.6748756619927008	1.7820263300000079	1.7820263300000079
XC-125_conf1.sl	600.0	600.0	0.481	600.0	3.527	36.9600110061001	600	12.275267449003877	21.692277096999987	21.692277096999987
XC-25_conf5.sl	7.886	600.0	0.139	0.628	3.106	0.8769109509885311	0.8782194999512285	0.6466213550011162	0.6719162019999203	0.6719162019999203
Lustre-FIREFLY_8_e2_1711.lus.sl	0.485798	7.16	0.842103	0.077039	47.13123	4.229369672946632	3.6800719189923257	19.93582406701171	1.9843649949998508	1.9843649949998508
Lustre-ILLINOIS_3.lus.sl	600.0	600.0	3.973362	0.115164	33.52953	8.771731112152338	600	3.3274449940072373	4.244797006999988	4.244797006999988
XC-61.c.sl	0.056545	600.0	0.124515	0.037263	3.717312	0.9527915809303522	0.8587830599863082	0.613658951013349	0.6190003030005755	0.6190003030005755
XC-84.c.sl	0.032623	0.03	0.072975	0.041326	3.230469	1.214280730811879	1.2100702789612114	1.4644660560006741	0.976875089000032	0.976875089000032
Lustre-metros_2_e1_190.lus.sl	600.0	600.0	600.0	0.819384	600.0	600	600	600	600	600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl	0.490608	9.03	1.144942	0.055547	41.66682	2.4997501908801496	2.0920640979893506	1.2021498660033103	1.1656047939995915	1.1656047939995915
Lustre-DRAGON_12.lus.sl	600.0	600.0	600.0	0.514	383.116	600	600	600	257.09814248400016	257.09814248400016
Lustre-DRAGON_4.lus.sl	600.0	600.0	44.205	0.153	496.15	68.54635213385336	600	600	16.565328980000004	16.565328980000004
From2018-fib_08.sl	600.0	2.4	0.136	600.0	3.318	1.3536085989326239	3.9051456439774483	0.7884023759979755	1.0195852269998795	1.0195852269998795
Lustre-SYNAPSE_5.lus.sl	600.0	600.0	0.843145	0.079373	13.01953	86.93648283788934	600	233.76027805000194	36.69239406600002	36.69239406600002
XC-63_conf1.sl	0.071149	0.03	0.075539	0.040496	6.098189	1.3582704539876431	3.3022015569731593	1.4063287169847172	0.9526822170000742	0.9526822170000742
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl	600.0	600.0	600.0	0.106673	121.2396	600	600	600	600	600
XC-108_conf1.sl	4.177	0.68	0.165	0.06	4.246	1.72728648991324	1.4906189010944217	0.9894624399894383	0.9605312660005438	0.9605312660005438
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl	600.0	600.0	22.405	0.202	139.602	6.986456959042698	6.636525753885508	3.5040568739932496	5.181275735999861	5.181275735999861
XC-52_conf5.sl	0.078284	0.03	0.060206	0.035383	4.224398	0.46641408489085734	0.4320932540576905	0.2924416340247262	0.28375446299997975	0.28375446299997975
XC-106.c.sl	0.073	600.0	0.173	0.049	2.699	0.9159729280509055	0.915225432952866	0.7659709579893388	0.7857796289999897	0.7857796289999897
XC-111_conf5.sl	600.0	600.0	32.312	0.183	4.077	283.7529998761602	600	600	354.5647804950004	283.7529998761602
From2018-hhk2008_true-unreach-call_true-termination.sl	600.0	0.82	1.334	0.051	2.25	55.2101226511877	600	3.7447491709899623	600	55.2101226511877
Lustre-peterson_2.lus.sl	1.979204	600.0	5.25663	0.094525	85.0773	4.772955327993259	3.891467382898554	2.1340152290067635	2.1010823469996467	2.1010823469996467
Lustre-MESI_1_e2_162_e7_1545.lus.sl	0.38687	0.63	0.182283	0.054727	12.2934	0.9713952699676156	0.7857008490245789	0.682715194998309	0.6844165040001826	0.6844165040001826
XC-93_conf5.sl	600.0	600.0	600.0	0.18824	6.321373	600	600	600	600	600
From2018-jmbl_dec_vars.sl	0.023	0.03	0.06	0.036	2.176	0.8730397918261588	0.7114500000607222	0.554587813996477	0.6178202999999485	0.6178202999999485
Lustre-car_4.lus.sl	0.433	0.88	0.145	0.053	11.331	1.0225643059238791	0.9814136659260839	1.042447263986105	1.023323277999225	1.0225643059238791
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl	1.748209	1.39	1.129553	0.099587	48.06414	3.463778684847057	3.0656785999890417	1.4571199720085133	1.4836758419999683	1.4836758419999683
Lustre-car_1_e7_184_e3_299.lus.sl	0.507	0.64	0.166	0.055	11.169	0.8956436971202493	0.8764862581156194	0.6287549459957518	0.6129727510005978	0.6129727510005978
From2018-jmbl_sum1.sl	0.459	0.52	0.239	0.057	2.149	1.2375538530759513	600	0.7884073489985894	1.1891794120001578	1.1891794120001578
XC-120_conf1.sl	600.0	600.0	0.729	0.327	16.338	3.1205293911043555	600	2.21587331398041	2.1215307290000283	2.1215307290000283
XC-67_conf5.sl	436.7794	1.86	0.321449	0.042245	4.221101	4.481254087993875	600	270.04448923500604	2.923249934001433	2.923249934001433
Lustre-MESI_4_e7_1140_e7_433.lus.sl	600.0	0.9	0.123221	0.056803	10.42115	1.628360222093761	1.7229140859562904	0.7477937829971779	0.754535680999652	0.754535680999652
XC-40_conf1.sl	2.845334	2.25	0.175155	0.03782	3.150563	1.2348456711042672	1.030002059880644	0.8316268769849557	0.8403619870005059	0.8403619870005059
Lustre-fast_1.lus.sl	8.517127	600.0	0.421803	0.081098	34.59891	6.967238646931946	7.345963799860328	4.696946334006498	6.3766945019997365	6.3766945019997365
XC-39.c.sl	0.032037	0.03	0.032295	0.03335	1.829063	0.25204477086663246	0.26023481599986553	0.20282521401531994	0.25450299299996004	0.25204477086663246
Lustre-ticket3i_7.lus.sl	17.7531	600.0	600.0	0.11347	85.46834	5.6050176760181785	4.602761382004246	2.3280768289987464	2.82290272299997	2.82290272299997
XC-96_conf5.sl	1.374063	10.89	0.39497	0.055196	3.459675	2.733573601813987	2.412701218156144	1.9220815949956886	2.0665083819994834	2.0665083819994834
XC-64_conf1.sl	0.070619	0.03	0.076005	0.043068	8.171256	1.6549679371528327	17.3013708780054	1.2750527090101968	1.0350001820006582	1.0350001820006582
Lustre-MOESI_2_e1_1753.lus.sl	600.0	600.0	4.491576	0.071378	34.00073	3.052043806994334	2.792193436063826	1.7567715990007855	1.5654846499999735	1.5654846499999735
Lustre-MESI_i3_e1_447_e6_2281.lus.sl	600.0	600.0	0.685946	0.088985	11.78552	8.948870636988431	600	2.4952176549995784	2.2981635109999843	2.2981635109999843
XC-25_conf1.sl	0.05	0.03	0.073	0.349	3.563	1.170689910883084	0.8930932120420039	0.7494834820099641	0.7793895260001591	0.7793895260001591
Lustre-DRAGON_10_e2_402.lus.sl	0.615	59.22	4.597	0.099	224.04	10.235092823859304	600	22.802042858995264	6.113913723000223	6.113913723000223
From2018-bk-nat.sl	0.181	0.04	0.152	0.098	3.985	3.1665764700155705	600	4.531098429986741	3.089487896999799	3.089487896999799
From2018-minor1.sl	0.025	0.03	0.074	0.034	2.243	0.5848490819334984	0.41705117700621486	0.4582806930120569	0.45583805400002575	0.45583805400002575
Lustre-metros_4_e2_968_e3_931.lus.sl	600.0	122.03	1.835198	0.147158	10.88045	5.06652844697237	4.920963648008183	2.7152388490212616	3.0064065239998854	3.0064065239998854
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl	0.898	1.23	4.214	0.069	318.679	7.05574623006396	6.042917946819216	2.104195621010149	2.8035308339999574	2.8035308339999574
Lustre-MESI_3_e2_819_e6_1459.lus.sl	600.0	600.0	5.137903	0.252899	129.8519	27.29234451102093	24.7448278660886	12.503992359008407	13.474597661000189	13.474597661000189
From2018-jmbl_inc_vars.sl	0.036	0.03	0.074	0.047	2.058	0.7916844461578876	1.0140840499661863	0.6280354789923877	0.6664346909999495	0.6664346909999495
XC-48_conf5.sl	600.0	0.81	0.266479	0.043833	3.864726	2.4371061390265822	2.089653098024428	2.1063251630112063	2.1863147960002607	2.1863147960002607
XC-84_conf1.sl	0.04473	0.03	0.078774	0.04304	3.370678	1.3394911298528314	600	1.7438907379982993	0.9160270509999009	0.9160270509999009
From2018-gj2007_true-unreach-call_true-termination.sl	0.049	0.03	0.063	0.044	1.978	0.4894072648603469	0.5791061078198254	0.45866105699678883	0.4721695180005554	0.4721695180005554
XC-46_conf5.sl	27.50433	600.0	1.254044	0.07993	5.18951	3.4195062089711428	3.2848317630123347	1.7596683359879535	1.4802915499994924	1.4802915499994924
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl	600.0	600.0	70.99439	0.136919	135.4497	44.562174405902624	27.27473916206509	600	14.159747579000395	14.159747579000395
Lustre-MESI_i4_e6_2175.lus.sl	600.0	600.0	101.9403	0.244323	21.93012	59.88740801298991	63.02382774790749	106.25122972700046	600	59.88740801298991
XC-48.c.sl	0.451864	53.98	0.132617	0.038086	3.514273	1.1592044001445174	1.1889666519127786	0.6396929199981969	0.6274663770000188	0.6274663770000188
XC-115_conf1.sl	0.538	5.26	0.078	0.061	3.032	1.3795041888952255	1.4802895651664585	0.8340512480062898	0.8131208350005181	0.8131208350005181
Lustre-ticket3i_all_e7_1837.lus.sl	35.76386	600.0	600.0	0.132386	60.53808	4.97000897815451	4.332242949865758	2.5678525479743257	2.430526625999846	2.430526625999846
Lustre-FIREFLY_6.lus.sl	600.0	600.0	2.150058	0.1321	80.42343	36.81951774889603	600	600	13.105459989000337	13.105459989000337
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl	600.0	600.0	1.963959	0.08636	142.9738	47.11260862508789	600	41.96869830202195	31.476117208999995	31.476117208999995
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl	0.441197	2.64	1.413959	0.073039	30.53047	2.3429348880890757	2.2058812021277845	1.8051430110062938	1.8439425750002556	1.8439425750002556
Lustre-durationThm_2_e1_301.lus.sl	600.0	600.0	7.345491	0.069737	22.58614	600	135.2934976350516	5.103091017022962	128.47536458600007	128.47536458600007
Lustre-ticket3i_all.lus.sl	9.291881	600.0	600.0	0.117432	77.40816	5.581042621051893	4.784622333943844	2.6366151479887776	2.675964889999932	2.675964889999932
From2018-fib_44.sl	0.139	0.74	0.169	0.054	2.583	0.9428845481015742	8.707485303049907	3.852822577988263	0.7208391229996778	0.7208391229996778
XC-29_conf1.sl	1.061	600.0	0.141	0.049	2.707	4.138253750978038	1.2607029359787703	4.937278386991238	1.5606671739997182	1.5606671739997182
Lustre-ticket3i_3_e8_1788.lus.sl	3.017819	6.12	3.301055	0.081844	174.8751	10.322374965064228	600	5.127426298975479	3.9529618699998537	3.9529618699998537
XC-13.c.sl	0.853	0.61	0.114	0.04	3.086	1.0079571530222893	1.0764057249762118	0.7407649180095177	0.8307299319994854	0.8307299319994854
XC-119_conf1.sl	600.0	8.07	1.377	0.115	3.057	4.18807434104383	4.259411841863766	6.000131439999677	2.9059639019999963	2.9059639019999963
From2018-jmbl_ex7_vars.sl	0.296	600.0	0.081	0.034	2.256	0.7507961229421198	0.5934497280977666	0.5356866760121193	0.5397813649997261	0.5397813649997261
XC-73_conf5.sl	0.102031	0.03	0.064283	0.035835	4.035722	0.5169047510717064	0.4319676258601248	0.29024962399853393	0.29295813600037945	0.29295813600037945
Lustre-car_all_e3_1068_e4_275.lus.sl	0.763	600.0	3.144	0.08	23.638	4.895282004028559	600	1.9093361670093145	4.23656597199988	4.23656597199988
Lustre-FIREFLY_8.lus.sl	0.506066	38.65	1.517036	0.064066	49.69451	4.522438587155193	4.456169364973903	7.259449369972572	1.89452945200037	1.89452945200037
XC-79.c.sl	0.547391	600.0	0.181072	0.040599	3.598433	1.339934929041192	1.3771993841510266	0.885118987003807	0.9109924199992747	0.9109924199992747
Lustre-speed2_e8_449_e8_517.lus.sl	0.199915	0.62	0.085841	0.064193	7.316932	1.6960803689435124	1.607328426791355	1.0995940330030862	1.1397518889998537	1.1397518889998537
XC-5_conf5.sl	133.4565	600.0	1.082472	0.053277	4.758377	10.658779195975512	13.04937764396891	600	5.021304134999809	5.021304134999809
XC-2.c.sl	600.0	600.0	600.0	600.0	2.65	1.4967810939997435	1.5775480100419372	0.9291216419951525	1.0222014159999162	1.0222014159999162
Lustre-metros_1_e1_846_e3_1060.lus.sl	600.0	6.25	270.9269	0.12666	600.0	8.740208918927237	7.011683729942888	3.2556412180128973	2.592940801000168	2.592940801000168
Lustre-car_2_e7_1027_e1_1047.lus.sl	0.816	600.0	14.373	0.066	23.094	5.178660327102989	600	21.547259386017686	8.962801704000412	5.178660327102989
XC-47.c.sl	0.652859	600.0	0.148673	0.038556	3.948588	1.1953004989773035	1.2135399410035461	0.7455779739830177	0.7397449430000052	0.7397449430000052
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl	600.0	600.0	6.803	0.138	600.0	6.971911066910252	6.129984219791368	2.724465817998862	3.1831713900000977	3.1831713900000977
From2018-jmbl_hola.20.sl	600.0	0.65	0.197	0.058	2.956	1.6963950039353222	600	16.798293585976353	3.4301121939997756	1.6963950039353222
From2018-jmbl_dec_vars-new.sl	0.023	0.48	0.065	0.032	1.84	0.3981137308292091	0.5059518399648368	0.4420113179949112	0.45034645200030354	0.3981137308292091
Lustre-microwave27.lus.sl	600.0	600.0	600.0	600.0	600.0	600	600	600	600	600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl	0.813	7.47	0.579	0.095	146.727	3.6642901429440826	2.7313187578693032	1.044002485985402	1.09390166600042	1.09390166600042
XC-88_conf1.sl	0.090048	0.03	0.109911	0.0694	4.745661	2.132520710816607	1.9946732001844794	1.9809596090053674	1.4687216329999728	1.4687216329999728
XC-18_conf1.sl	600.0	600.0	600.0	0.049	3.253	2.677261220989749	600	1.37360400299076	1.9561717219994534	1.9561717219994534
Lustre-_6counters_e8_371_e1_448.lus.sl	0.858	600.0	0.104	0.094	16.232	6.480117289815098	2.736397652886808	2.8081111860228702	2.6698851359997207	2.6698851359997207
From2018-jmbl_fig3_vars.sl	0.037	0.03	0.066	0.036	2.131	1.033289795042947	1.1141997219529003	0.7079101350100245	0.783098307999353	0.783098307999353
From2018-jmbl_formula22.sl	0.03	0.03	0.051	0.035	2.107	1.3638925750274211	7.189433475956321	0.9876419880019967	1.0016191869999602	1.0016191869999602
Lustre-peterson_4.lus.sl	3.044436	600.0	5.582653	0.103159	600.0	6.141359505010769	4.795028572902083	2.083213217003504	2.0480273840000223	2.0480273840000223
XC-28.c.sl	0.329	1.33	0.08	0.047	2.945	0.6935367328114808	600	0.6981287650123704	0.7592934610001976	0.6935367328114808
XC-61_conf5.sl	0.140988	600.0	193.1654	0.041237	4.605825	1.2774414310697466	1.2464370359666646	0.8660328059922904	0.8892292000000452	0.8892292000000452
XC-97_conf5.sl	0.463423	0.82	0.267188	0.042815	3.818795	4.695392161840573	3.947930200956762	3.2785001560114324	2.329273164999904	2.329273164999904
Lustre-rtp_10_e7_106_e7_2564.lus.sl	0.903109	89.91	0.315188	0.092607	67.39954	1.8196528861299157	1.3456236231140792	0.8238408910110593	0.823723708000216	0.823723708000216
XC-17.c.sl	600.0	600.0	0.299	0.048	3.769	1.7641558449249715	1.3981633780058473	1.168939686001977	1.198939103000157	1.198939103000157
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl	600.0	0.74	600.0	0.046	3.381	4.438184713944793	600	1.1237225820077583	600	4.438184713944793
From2018-fib_28.sl	0.085	0.64	0.091	600.0	2.847	0.6084582230541855	0.6405658349394798	0.4744291879760567	0.46721920099980707	0.46721920099980707
XC-49_conf1.sl	600.0	0.66	0.178411	0.040122	3.81534	1.4205607299227268	1.158853363012895	0.8217741260014009	0.8083520750000162	0.8083520750000162
Lustre-FIREFLY_u1.lus.sl	600.0	600.0	2.806502	0.131921	148.6811	56.42426656698808	600	600	20.671462643000268	20.671462643000268
XC-45_conf1.sl	2.268599	0.66	0.168447	0.035548	3.362722	1.71590659301728	1.117261711973697	0.9451494060049299	0.9394325339999341	0.9394325339999341
XC-43_conf1.sl	0.47887	2.14	0.180445	0.038533	3.089761	1.4470671149902046	1.4873059471137822	0.816059741016943	0.8821680860000924	0.8821680860000924
XC-44_conf1.sl	0.595191	3.9	0.17425	0.038935	3.278938	1.6606256819795817	1.238279928918928	0.7665193620196078	0.8189332760002799	0.8189332760002799
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl	0.344	1.42	7.334	0.101	207.598	7.27403710805811	5.741928813047707	2.844240812002681	2.9914062489997377	2.9914062489997377
From2018-fib_01.sl	0.09	0.31	0.078	0.05	2.645	0.8917684950865805	0.8542942861095071	0.5562284970073961	0.6045827259999896	0.6045827259999896
XC-71.c.sl	0.286331	0.8	0.152759	0.037828	3.77759	1.3735417670104653	1.3115434448700398	0.8007587759930175	0.7615319959995759	0.7615319959995759


==> new_figs/test_data_no_ablation_with_freqhorn.csv <==
,cvc4:Result,cvc4:Time,LoopInvGen:Result,LoopInvGen:Time,HoICE:Result,HoICE:Time,Spacer:Result,Spacer:Time,Eldarica:Result,Eldarica:Time,A2C/flex:Result,A2C/flex:Time,random:Result,random:Time,PCSat/expert:Result,PCSat/expert:Time,MC/flex:Result,MC/flex:Time,MC/flex+A2C/flex:Result,MC/flex+A2C/flex:Time,FreqHorn:Result,FreqHorn:Time
Lustre-durationThm_3_e7_334_e3_42.lus.sl,timeout,600.0,timeout,600.0,sat,0.204271,sat,0.057378,sat,9.761297,sat,4.291771928081289,sat,39.098386676982045,sat,2.261832131014671,sat,2.224918489999993,sat,2.224918489999993,sat,64.52353987
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl,sat,11.81983,sat,286.15,sat,0.301537,sat,0.053329,sat,11.1507,sat,1.8927158049773425,sat,1.9864477140363306,sat,0.9702666730154306,sat,1.0866840340004273,sat,1.0866840340004273,sat,9.693194714
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl,timeout,600.0,timeout,600.0,sat,4.012593,sat,0.126999,sat,37.3683,sat,3.4089769429992884,sat,3.4119142219424248,sat,1.3897990540135652,sat,1.9710802449999392,sat,1.9710802449999392,timeout,600
XC-109.c.sl,sat,15.071,timeout,600.0,sat,0.167,sat,0.063,sat,2.765,sat,1.4888078919611871,sat,1.5104896139819175,sat,1.4895263299986254,sat,4.298753238000245,sat,1.4888078919611871,timeout,600
Lustre-MESI_3_e3_2669.lus.sl,timeout,600.0,timeout,600.0,sat,16.74782,sat,0.183945,sat,69.9226,sat,23.8944767001085,sat,21.92012796900235,sat,16.72691393402056,sat,19.304725525999856,sat,19.304725525999856,sat,453.115623
XC-66_conf5.sl,sat,17.66831,timeout,600.0,sat,0.329257,sat,0.049717,sat,4.78801,sat,8.199026212096214,sat,55.117985452059656,sat,356.4751556729898,sat,3.588014419000501,sat,3.588014419000501,timeout,600
XC-51_conf1.sl,sat,0.047561,sat,0.03,sat,0.10129,sat,0.044229,sat,3.674456,sat,1.2193718480411917,sat,1.2004166489932686,sat,0.7729057790129445,sat,0.783962100998906,sat,0.783962100998906,sat,10.55747251
Lustre-ILLINOIS_5.lus.sl,sat,0.270061,sat,14.56,sat,1.514755,sat,0.055535,sat,45.08206,sat,2.574811500031501,sat,2.390645407140255,sat,1.3353794809954707,sat,1.359650585000054,sat,1.359650585000054,sat,81.11231379
XC-106_conf1.sl,unsat,0.101,timeout,600.0,unsat,0.186,unsat,0.051,unsat,2.974,unsat,1.5077654148917645,unsat,1.361525152809918,unsat,0.9686065569985658,unsat,0.9678137509999942,unsat,0.9678137509999942,timeout,600
From2018-jmbl_inc.sl,sat,0.034,sat,0.03,sat,0.074,sat,0.244,sat,1.776,sat,0.6302940149325877,sat,0.632843203144148,sat,0.48001014499459416,sat,0.4700741359993117,sat,0.4700741359993117,sat,0.650087374
Lustre-durationThm_2_e7_145_e8_73.lus.sl,timeout,600.0,timeout,600.0,sat,1.943593,sat,0.045637,sat,22.69857,timeout,600,sat,48.51143867895007,sat,97.65013968999847,sat,33.60552230400026,sat,33.60552230400026,sat,36.01127967
From2018-minor2.sl,sat,0.021,sat,0.03,sat,0.075,sat,0.035,sat,2.168,sat,0.9188498528674245,sat,1.0764313980471343,sat,0.6516922040027566,sat,0.7256972790000873,sat,0.7256972790000873,sat,1.043904189
Lustre-speed2_e8_449_e7_353.lus.sl,sat,0.719072,sat,0.61,sat,0.118735,sat,0.059736,sat,11.69386,sat,0.9707223430741578,sat,1.1151529990602285,sat,0.9062656309979502,sat,0.9197199239999918,sat,0.9197199239999918,sat,14.99342338
Lustre-rtp_6.lus.sl,sat,0.596116,timeout,600.0,sat,4.643842,sat,0.092319,sat,84.67337,sat,4.214612893061712,sat,3.8396208761259913,sat,1.717957546992693,sat,1.739730684999813,sat,1.739730684999813,timeout,600
XC-28_conf1.sl,sat,0.708,timeout,600.0,sat,0.12,sat,0.048,sat,2.98,sat,1.3196759999264032,timeout,600,sat,2.6603347349737305,sat,0.981929746999981,sat,0.981929746999981,timeout,600
Lustre-car_all_e7_188_e7_743.lus.sl,sat,140.492,timeout,600.0,sat,71.865,sat,0.056,sat,45.639,sat,5.059203905984759,timeout,600,sat,12.587840494001284,sat,3.2737343799999508,sat,3.2737343799999508,sat,554.5008283
Lustre-durationThm_3_e7_334_e2_62.lus.sl,timeout,600.0,timeout,600.0,sat,0.137565,sat,0.046035,sat,8.356056,sat,3.327841385966167,sat,40.32625183300115,sat,2.1326450489868876,sat,1.8901991949996955,sat,1.8901991949996955,sat,59.16846087
From2018-fib_13.sl,sat,0.164,sat,2.73,sat,0.141,sat,0.065,sat,4.49,sat,1.3469225459266454,sat,1.8505588760599494,sat,1.5983471370127518,sat,0.9506817279998359,sat,0.9506817279998359,timeout,600
Lustre-car_3.lus.sl,sat,0.588,timeout,600.0,sat,0.198,sat,0.041,sat,18.873,sat,4.56007211888209,timeout,600,sat,4.445626992004691,sat,2.3506554619998496,sat,2.3506554619998496,timeout,600
XC-44.c.sl,sat,0.207091,sat,14.53,sat,0.138446,sat,0.038124,sat,3.029863,sat,0.9013915660325438,sat,0.7481402200646698,sat,0.8706814010220114,sat,0.8958637530004125,sat,0.8958637530004125,sat,4.165592116
Lustre-DRAGON_all2.lus.sl,timeout,600.0,timeout,600.0,sat,86.68,sat,0.541,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-speed_e7_207.lus.sl,sat,0.049846,sat,0.03,sat,0.139857,sat,0.048867,sat,4.011654,sat,1.0640859759878367,sat,0.8625161461532116,sat,0.8834150469920132,sat,0.8860136580005928,sat,0.8860136580005928,sat,8.709560702
From2018-jmbl_dec_simpl-new.sl,unsat,0.019,unsat,0.44,unsat,0.066,unsat,0.032,unsat,1.903,unsat,0.41007752693258226,unsat,0.4335870270151645,unsat,0.3755382919916883,unsat,0.3865745220000463,unsat,0.3865745220000463,timeout,600
Lustre-stalmark_e7_27.lus.sl,sat,0.05407,timeout,600.0,sat,0.113532,sat,0.053521,sat,3.315221,sat,1.6031576390378177,sat,1.5368103550281376,sat,0.924309595982777,sat,1.0612489110008028,sat,1.0612489110008028,timeout,600
Lustre-cd.lus.sl,timeout,600.0,timeout,600.0,sat,44.087,sat,0.17,sat,64.015,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
XC-93_conf1.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.176568,sat,4.658824,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl,sat,0.598,sat,20.53,sat,9.556,sat,0.066,sat,224.16,sat,9.625766362063587,sat,6.094038438051939,sat,128.50768968902412,sat,4.829788345999987,sat,4.829788345999987,timeout,600
XC-118.c.sl,timeout,600.0,sat,6.14,sat,3.412,sat,0.126,sat,2.571,sat,2.4372289429884404,sat,213.49213567492552,sat,1.32644371301285,sat,1.7051677929998732,sat,1.7051677929998732,sat,3.383087527
XC-4.c.sl,sat,1.563688,timeout,600.0,sat,0.185705,sat,2.653696,sat,7.665507,sat,1.595118273049593,sat,1.7504624698776752,sat,1.803117004019441,sat,0.9547215129996403,sat,0.9547215129996403,timeout,600
From2018-jmbl_trex1_vars.sl,sat,0.099,timeout,600.0,sat,0.082,sat,0.034,sat,2.332,sat,0.6739333581645042,sat,0.5498436959460378,sat,0.5044123549887445,sat,0.5287785470000017,sat,0.5287785470000017,sat,0.382149007
Lustre-speed2_e8_449.lus.sl,sat,0.510591,sat,0.62,sat,0.141761,sat,0.05984,sat,5.32813,sat,1.0242496919818223,sat,1.0971473280806094,sat,0.8858435490110423,sat,0.8752278430001752,sat,0.8752278430001752,sat,15.11635027
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl,timeout,600.0,timeout,600.0,sat,6.418753,sat,0.166979,sat,53.36858,sat,35.684793625958264,timeout,600,timeout,600,sat,9.27510626899948,sat,9.27510626899948,timeout,600
From2018-jmbl_vsend.sl,sat,0.02,sat,0.03,sat,0.061,sat,0.032,sat,2.393,sat,0.7516946028918028,sat,0.5469886879436672,sat,0.5331612640002277,sat,0.5102118509994398,sat,0.5102118509994398,sat,0.478629324
Lustre-metros_1.lus.sl,timeout,600.0,timeout,600.0,sat,1.153749,sat,0.163862,timeout,600.0,sat,13.146023591980338,sat,11.7855862849392,sat,292.0105330479855,sat,32.52246894900054,sat,13.146023591980338,timeout,600
XC-65_conf5.sl,sat,20.78758,timeout,600.0,sat,0.341582,sat,0.302616,sat,8.135894,sat,5.370246164966375,sat,10.75383039494045,sat,53.290798191999784,sat,4.852662348999729,sat,4.852662348999729,timeout,600
XC-95_conf1.sl,timeout,600.0,sat,1.06,sat,0.327168,sat,0.053571,sat,3.925409,sat,1.2119392610620707,sat,1.3969337248709053,sat,0.9073321939795278,sat,0.9654171999991377,sat,0.9654171999991377,sat,15.92315383
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl,timeout,600.0,timeout,600.0,sat,32.397,sat,0.209,timeout,600.0,sat,12.706138571025804,timeout,600,timeout,600,sat,6.494216328999755,sat,6.494216328999755,timeout,600
From2018-jmbl_matrix2_simp.sl,unsat,0.331,unsat,0.56,unsat,0.084,unsat,0.043,unsat,2.198,unsat,0.36966762808151543,unsat,0.42847528704442084,unsat,0.4085950979788322,unsat,0.44114999799967336,unsat,0.36966762808151543,timeout,600
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl,timeout,600.0,timeout,600.0,sat,10.05586,sat,0.131351,sat,64.66285,sat,7.235794492997229,timeout,600,sat,4.506077889003791,sat,2.394219494999561,sat,2.394219494999561,timeout,600
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl,sat,0.518021,sat,1.89,sat,0.26526,sat,0.072251,sat,31.55204,sat,1.5098736819345504,sat,1.15575927705504,sat,0.7834479729935993,sat,0.7867056530003538,sat,0.7867056530003538,sat,71.67587441
XC-72.c.sl,unsat,0.047275,unsat,0.57,unsat,0.086166,unsat,0.034612,unsat,3.410268,unsat,1.144211120903492,unsat,1.0481658258941025,unsat,0.7883880660228897,unsat,0.7866444250003042,unsat,0.7866444250003042,timeout,600
Lustre-car_4_e8_118_e7_178.lus.sl,sat,0.418,sat,0.68,sat,0.146,sat,0.042,sat,11.699,sat,1.098673600004986,sat,0.9306834228336811,sat,1.0534038929909002,sat,1.0281516920003924,sat,1.0281516920003924,sat,10.55728668
Lustre-speed2_e7_223_e7_213.lus.sl,sat,0.34463,sat,1.06,sat,0.119215,sat,0.058362,sat,11.27153,sat,1.2166412330698222,sat,1.1832233068998903,sat,0.9787430310097989,sat,0.9429549699998461,sat,0.9429549699998461,sat,11.9167073
XC-66_conf1.sl,sat,0.069073,sat,0.03,sat,0.075209,sat,0.041175,sat,5.331664,sat,1.4745095442049205,sat,2.1038132519461215,sat,1.2463709780131467,sat,1.1056573100000264,sat,1.1056573100000264,sat,8.236235531
Lustre-MESI_3_e2_819_e4_1595.lus.sl,timeout,600.0,timeout,600.0,sat,5.958133,sat,0.459806,sat,66.71478,sat,24.94050142611377,sat,21.75384439784102,sat,12.098584520979784,sat,15.615774287000022,sat,15.615774287000022,timeout,600
Lustre-steam_boiler_no_arr1.lus.sl,sat,4.040004,sat,0.1,sat,71.09763,sat,0.627539,timeout,600.0,sat,89.35762537480332,sat,81.0139020041097,sat,48.78966907900758,sat,50.69475395299992,sat,50.69475395299992,timeout,600
From2018-fib_43.sl,sat,0.036,sat,0.03,sat,0.07,sat,0.045,sat,2.328,sat,0.8243200560100377,sat,0.7926467328798026,sat,0.5167285579955205,sat,0.5144936720007536,sat,0.5144936720007536,sat,1.402338867
Lustre-ticket3i_2.lus.sl,sat,2.938666,sat,13.98,sat,3.250077,sat,0.082904,sat,219.717,sat,10.111358653055504,timeout,600,sat,5.326324999012286,sat,8.03086393600006,sat,8.03086393600006,timeout,600
Lustre-car_3_e2_695.lus.sl,sat,0.19,sat,0.83,sat,0.11,sat,0.04,sat,10.784,sat,2.2739358318503946,sat,1.5285622079391032,sat,1.0252024660003372,sat,1.0437984260000235,sat,1.0437984260000235,sat,19.58177168
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.348,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-ums.lus.sl,sat,0.783426,timeout,600.0,sat,2.343537,sat,0.144727,sat,32.71795,sat,9.192356457933784,sat,6.779882716014981,sat,3.6836919370107353,sat,3.513742015000389,sat,3.513742015000389,timeout,600
XC-42_conf5.sl,sat,13.71917,sat,6.74,sat,0.181244,sat,0.044135,sat,3.624493,sat,2.8789811411406845,sat,2.4832897689193487,sat,0.914562574995216,sat,1.4057444919999398,sat,1.4057444919999398,sat,101.5671051
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl,sat,1.757956,sat,1.36,sat,0.953184,sat,0.098896,sat,51.74375,sat,3.721650840016082,sat,2.5757856350392103,sat,1.4985611930023879,sat,1.4756998940001722,sat,1.4756998940001722,sat,51.92811114
XC-72_conf1.sl,unsat,0.06529,unsat,0.57,unsat,0.095261,unsat,0.03533,unsat,3.581121,unsat,1.4154992930125445,unsat,1.3134547860827297,unsat,0.9374042079725768,unsat,0.9586968330004311,unsat,0.9586968330004311,timeout,600
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl,sat,0.332,sat,1.29,sat,8.624,sat,0.064,sat,481.583,sat,6.396793578984216,sat,5.6027554960455745,sat,2.6572455890127458,sat,2.6098478829999294,sat,2.6098478829999294,timeout,600
From2018-jmbl_ex7.sl,sat,0.168,sat,0.52,sat,0.075,sat,0.035,sat,2.156,sat,0.5269142771139741,sat,0.5054806538391858,sat,0.4819171339913737,sat,0.4843799340001169,sat,0.4843799340001169,sat,0.930457075
From2018-jmbl_ex_23_vars.sl,timeout,600.0,timeout,600.0,sat,0.067,sat,0.43,sat,3.258,sat,67.62779367505573,sat,37.06106976396404,sat,108.08367769001052,sat,175.48899648000042,sat,67.62779367505573,sat,1.092066384
XC-120_conf5.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.389,sat,17.206,sat,196.1280839261599,timeout,600,sat,171.25608519898378,timeout,600,sat,196.1280839261599,timeout,600
XC-12.c.sl,sat,0.54,sat,0.6,sat,0.113,sat,0.056,sat,2.332,sat,1.1430326220579445,sat,1.0681027660612017,sat,0.7487475049856585,sat,0.833384622000267,sat,0.833384622000267,timeout,600
Lustre-metros_1_e2_1102_e1_317.lus.sl,timeout,600.0,timeout,600.0,sat,1.415454,sat,0.11511,sat,387.4061,sat,22.580820140894502,sat,142.05166513915174,sat,63.12330204900354,sat,5.426486769999428,sat,5.426486769999428,timeout,600
Lustre-DRAGON_1.lus.sl,sat,0.217,sat,4.59,sat,5.991,sat,0.066,timeout,600.0,sat,6.265300343977287,sat,5.136351980967447,sat,2.824313703982625,sat,2.5287396419998913,sat,2.5287396419998913,timeout,600
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl,sat,29.30839,timeout,600.0,timeout,600.0,sat,0.12412,sat,63.97098,sat,5.6379201270174235,sat,5.273807852994651,sat,2.58573550300207,sat,2.4138941789999535,sat,2.4138941789999535,timeout,600
XC-94.c.sl,timeout,600.0,timeout,600.0,sat,6.145005,timeout,600.0,sat,4.259962,sat,20.959188560955226,timeout,600,sat,1.3902903979760595,sat,9.084715844999664,sat,9.084715844999664,timeout,600
Lustre-MESI_2.lus.sl,sat,0.129615,sat,0.91,sat,0.136015,sat,0.040778,sat,10.44772,sat,0.9904378210194409,sat,0.8086836410220712,sat,0.6467487550107762,sat,0.6465596579992052,sat,0.6465596579992052,sat,18.27258112
XC-57.c.sl,sat,0.122595,sat,0.88,sat,0.148606,sat,0.042939,sat,3.524685,sat,1.1911590329837054,sat,1.0585374059155583,sat,0.7172540840110742,sat,0.7465948320004827,sat,0.7465948320004827,timeout,600
XC-68_conf1.sl,sat,0.053866,sat,0.03,sat,0.083231,sat,0.042484,sat,3.5302,sat,2.169744267128408,sat,1.4395321800839156,sat,3.8498772569873836,sat,3.938781122999899,sat,2.169744267128408,sat,3.174085125
XC-132_conf5.sl,sat,285.473,sat,1.43,sat,0.459,sat,0.041,sat,4.3,sat,2.0608632201328874,sat,1.5414577589835972,sat,1.7954210519965272,sat,1.6662821359996087,sat,1.6662821359996087,sat,178.7885997
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl,timeout,600.0,timeout,600.0,sat,4.513084,sat,0.128461,sat,26.89348,sat,3.2590292061213404,sat,3.2189738820306957,sat,1.6748756619927008,sat,1.7820263300000079,sat,1.7820263300000079,sat,71.10679499
XC-125_conf1.sl,timeout,600.0,timeout,600.0,sat,0.481,timeout,600.0,sat,3.527,sat,36.9600110061001,timeout,600,sat,12.275267449003877,sat,21.692277096999987,sat,21.692277096999987,timeout,600
XC-25_conf5.sl,sat,7.886,timeout,600.0,sat,0.139,sat,0.628,sat,3.106,sat,0.8769109509885311,sat,0.8782194999512285,sat,0.6466213550011162,sat,0.6719162019999203,sat,0.6719162019999203,timeout,600
Lustre-FIREFLY_8_e2_1711.lus.sl,sat,0.485798,sat,7.16,sat,0.842103,sat,0.077039,sat,47.13123,sat,4.229369672946632,sat,3.6800719189923257,sat,19.93582406701171,sat,1.9843649949998508,sat,1.9843649949998508,sat,107.9965277
Lustre-ILLINOIS_3.lus.sl,timeout,600.0,timeout,600.0,sat,3.973362,sat,0.115164,sat,33.52953,sat,8.771731112152338,timeout,600,sat,3.3274449940072373,sat,4.244797006999988,sat,4.244797006999988,sat,521.9801044
XC-61.c.sl,unsat,0.056545,timeout,600.0,unsat,0.124515,unsat,0.037263,unsat,3.717312,unsat,0.9527915809303522,unsat,0.8587830599863082,unsat,0.613658951013349,unsat,0.6190003030005755,unsat,0.6190003030005755,timeout,600
XC-84.c.sl,sat,0.032623,sat,0.03,sat,0.072975,sat,0.041326,sat,3.230469,sat,1.214280730811879,sat,1.2100702789612114,sat,1.4644660560006741,sat,0.976875089000032,sat,0.976875089000032,sat,1.474934792
Lustre-metros_2_e1_190.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.819384,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl,sat,0.490608,sat,9.03,sat,1.144942,sat,0.055547,sat,41.66682,sat,2.4997501908801496,sat,2.0920640979893506,sat,1.2021498660033103,sat,1.1656047939995915,sat,1.1656047939995915,sat,109.1710356
Lustre-DRAGON_12.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.514,sat,383.116,timeout,600,timeout,600,timeout,600,sat,257.09814248400016,sat,257.09814248400016,timeout,600
Lustre-DRAGON_4.lus.sl,timeout,600.0,timeout,600.0,sat,44.205,sat,0.153,sat,496.15,sat,68.54635213385336,timeout,600,timeout,600,sat,16.565328980000004,sat,16.565328980000004,timeout,600
From2018-fib_08.sl,timeout,600.0,sat,2.4,sat,0.136,timeout,600.0,sat,3.318,sat,1.3536085989326239,sat,3.9051456439774483,sat,0.7884023759979755,sat,1.0195852269998795,sat,1.0195852269998795,sat,1.36203949
Lustre-SYNAPSE_5.lus.sl,timeout,600.0,timeout,600.0,sat,0.843145,sat,0.079373,sat,13.01953,sat,86.93648283788934,timeout,600,sat,233.76027805000194,sat,36.69239406600002,sat,36.69239406600002,timeout,600
XC-63_conf1.sl,sat,0.071149,sat,0.03,sat,0.075539,sat,0.040496,sat,6.098189,sat,1.3582704539876431,sat,3.3022015569731593,sat,1.4063287169847172,sat,0.9526822170000742,sat,0.9526822170000742,sat,7.257655863
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.106673,sat,121.2396,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
XC-108_conf1.sl,sat,4.177,sat,0.68,sat,0.165,sat,0.06,sat,4.246,sat,1.72728648991324,sat,1.4906189010944217,sat,0.9894624399894383,sat,0.9605312660005438,sat,0.9605312660005438,timeout,600
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl,timeout,600.0,timeout,600.0,sat,22.405,sat,0.202,sat,139.602,sat,6.986456959042698,sat,6.636525753885508,sat,3.5040568739932496,sat,5.181275735999861,sat,5.181275735999861,timeout,600
XC-52_conf5.sl,sat,0.078284,sat,0.03,sat,0.060206,sat,0.035383,sat,4.224398,sat,0.46641408489085734,sat,0.4320932540576905,sat,0.2924416340247262,sat,0.28375446299997975,sat,0.28375446299997975,sat,52.04785249
XC-106.c.sl,unsat,0.073,timeout,600.0,unsat,0.173,unsat,0.049,unsat,2.699,unsat,0.9159729280509055,unsat,0.915225432952866,unsat,0.7659709579893388,unsat,0.7857796289999897,unsat,0.7857796289999897,timeout,600
XC-111_conf5.sl,timeout,600.0,timeout,600.0,sat,32.312,sat,0.183,sat,4.077,sat,283.7529998761602,timeout,600,timeout,600,sat,354.5647804950004,sat,283.7529998761602,timeout,600
From2018-hhk2008_true-unreach-call_true-termination.sl,timeout,600.0,sat,0.82,sat,1.334,sat,0.051,sat,2.25,sat,55.2101226511877,timeout,600,sat,3.7447491709899623,timeout,600,sat,55.2101226511877,sat,1.854931556
Lustre-peterson_2.lus.sl,sat,1.979204,timeout,600.0,sat,5.25663,sat,0.094525,sat,85.0773,sat,4.772955327993259,sat,3.891467382898554,sat,2.1340152290067635,sat,2.1010823469996467,sat,2.1010823469996467,timeout,600
Lustre-MESI_1_e2_162_e7_1545.lus.sl,sat,0.38687,sat,0.63,sat,0.182283,sat,0.054727,sat,12.2934,sat,0.9713952699676156,sat,0.7857008490245789,sat,0.682715194998309,sat,0.6844165040001826,sat,0.6844165040001826,sat,17.53858692
XC-93_conf5.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.18824,sat,6.321373,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
From2018-jmbl_dec_vars.sl,sat,0.023,sat,0.03,sat,0.06,sat,0.036,sat,2.176,sat,0.8730397918261588,sat,0.7114500000607222,sat,0.554587813996477,sat,0.6178202999999485,sat,0.6178202999999485,sat,0.727640377
Lustre-car_4.lus.sl,sat,0.433,sat,0.88,sat,0.145,sat,0.053,sat,11.331,sat,1.0225643059238791,sat,0.9814136659260839,sat,1.042447263986105,sat,1.023323277999225,sat,1.0225643059238791,sat,16.04677429
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl,sat,1.748209,sat,1.39,sat,1.129553,sat,0.099587,sat,48.06414,sat,3.463778684847057,sat,3.0656785999890417,sat,1.4571199720085133,sat,1.4836758419999683,sat,1.4836758419999683,sat,38.44708795
Lustre-car_1_e7_184_e3_299.lus.sl,sat,0.507,sat,0.64,sat,0.166,sat,0.055,sat,11.169,sat,0.8956436971202493,sat,0.8764862581156194,sat,0.6287549459957518,sat,0.6129727510005978,sat,0.6129727510005978,sat,17.07720402
From2018-jmbl_sum1.sl,sat,0.459,sat,0.52,sat,0.239,sat,0.057,sat,2.149,sat,1.2375538530759513,timeout,600,sat,0.7884073489985894,sat,1.1891794120001578,sat,1.1891794120001578,sat,0.970311655
XC-120_conf1.sl,timeout,600.0,timeout,600.0,sat,0.729,sat,0.327,sat,16.338,sat,3.1205293911043555,timeout,600,sat,2.21587331398041,sat,2.1215307290000283,sat,2.1215307290000283,sat,11.92843109
XC-67_conf5.sl,sat,436.7794,sat,1.86,sat,0.321449,sat,0.042245,sat,4.221101,sat,4.481254087993875,timeout,600,sat,270.04448923500604,sat,2.923249934001433,sat,2.923249934001433,sat,536.9351164
Lustre-MESI_4_e7_1140_e7_433.lus.sl,timeout,600.0,sat,0.9,sat,0.123221,sat,0.056803,sat,10.42115,sat,1.628360222093761,sat,1.7229140859562904,sat,0.7477937829971779,sat,0.754535680999652,sat,0.754535680999652,sat,45.16479189
XC-40_conf1.sl,sat,2.845334,sat,2.25,sat,0.175155,sat,0.03782,sat,3.150563,sat,1.2348456711042672,sat,1.030002059880644,sat,0.8316268769849557,sat,0.8403619870005059,sat,0.8403619870005059,sat,13.82242154
Lustre-fast_1.lus.sl,sat,8.517127,timeout,600.0,sat,0.421803,sat,0.081098,sat,34.59891,sat,6.967238646931946,sat,7.345963799860328,sat,4.696946334006498,sat,6.3766945019997365,sat,6.3766945019997365,timeout,600
XC-39.c.sl,sat,0.032037,sat,0.03,sat,0.032295,sat,0.03335,sat,1.829063,sat,0.25204477086663246,sat,0.26023481599986553,sat,0.20282521401531994,sat,0.25450299299996004,sat,0.25204477086663246,sat,4.536584098
Lustre-ticket3i_7.lus.sl,sat,17.7531,timeout,600.0,timeout,600.0,sat,0.11347,sat,85.46834,sat,5.6050176760181785,sat,4.602761382004246,sat,2.3280768289987464,sat,2.82290272299997,sat,2.82290272299997,timeout,600
XC-96_conf5.sl,sat,1.374063,sat,10.89,sat,0.39497,sat,0.055196,sat,3.459675,sat,2.733573601813987,sat,2.412701218156144,sat,1.9220815949956886,sat,2.0665083819994834,sat,2.0665083819994834,sat,72.77509856
XC-64_conf1.sl,sat,0.070619,sat,0.03,sat,0.076005,sat,0.043068,sat,8.171256,sat,1.6549679371528327,sat,17.3013708780054,sat,1.2750527090101968,sat,1.0350001820006582,sat,1.0350001820006582,sat,4.40835772
Lustre-MOESI_2_e1_1753.lus.sl,timeout,600.0,timeout,600.0,sat,4.491576,sat,0.071378,sat,34.00073,sat,3.052043806994334,sat,2.792193436063826,sat,1.7567715990007855,sat,1.5654846499999735,sat,1.5654846499999735,sat,42.34180215
Lustre-MESI_i3_e1_447_e6_2281.lus.sl,timeout,600.0,timeout,600.0,sat,0.685946,sat,0.088985,sat,11.78552,sat,8.948870636988431,timeout,600,sat,2.4952176549995784,sat,2.2981635109999843,sat,2.2981635109999843,timeout,600
XC-25_conf1.sl,sat,0.05,sat,0.03,sat,0.073,sat,0.349,sat,3.563,sat,1.170689910883084,sat,0.8930932120420039,sat,0.7494834820099641,sat,0.7793895260001591,sat,0.7793895260001591,sat,2.072912434
Lustre-DRAGON_10_e2_402.lus.sl,sat,0.615,sat,59.22,sat,4.597,sat,0.099,sat,224.04,sat,10.235092823859304,timeout,600,sat,22.802042858995264,sat,6.113913723000223,sat,6.113913723000223,timeout,600
From2018-bk-nat.sl,sat,0.181,sat,0.04,sat,0.152,sat,0.098,sat,3.985,sat,3.1665764700155705,timeout,600,sat,4.531098429986741,sat,3.089487896999799,sat,3.089487896999799,sat,2.802055636
From2018-minor1.sl,sat,0.025,sat,0.03,sat,0.074,sat,0.034,sat,2.243,sat,0.5848490819334984,sat,0.41705117700621486,sat,0.4582806930120569,sat,0.45583805400002575,sat,0.45583805400002575,sat,0.846557346
Lustre-metros_4_e2_968_e3_931.lus.sl,timeout,600.0,sat,122.03,sat,1.835198,sat,0.147158,sat,10.88045,sat,5.06652844697237,sat,4.920963648008183,sat,2.7152388490212616,sat,3.0064065239998854,sat,3.0064065239998854,timeout,600
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl,sat,0.898,sat,1.23,sat,4.214,sat,0.069,sat,318.679,sat,7.05574623006396,sat,6.042917946819216,sat,2.104195621010149,sat,2.8035308339999574,sat,2.8035308339999574,timeout,600
Lustre-MESI_3_e2_819_e6_1459.lus.sl,timeout,600.0,timeout,600.0,sat,5.137903,sat,0.252899,sat,129.8519,sat,27.29234451102093,sat,24.7448278660886,sat,12.503992359008407,sat,13.474597661000189,sat,13.474597661000189,timeout,600
From2018-jmbl_inc_vars.sl,sat,0.036,sat,0.03,sat,0.074,sat,0.047,sat,2.058,sat,0.7916844461578876,sat,1.0140840499661863,sat,0.6280354789923877,sat,0.6664346909999495,sat,0.6664346909999495,sat,0.470111158
XC-48_conf5.sl,timeout,600.0,sat,0.81,sat,0.266479,sat,0.043833,sat,3.864726,sat,2.4371061390265822,sat,2.089653098024428,sat,2.1063251630112063,sat,2.1863147960002607,sat,2.1863147960002607,sat,113.076253
XC-84_conf1.sl,sat,0.04473,sat,0.03,sat,0.078774,sat,0.04304,sat,3.370678,sat,1.3394911298528314,timeout,600,sat,1.7438907379982993,sat,0.9160270509999009,sat,0.9160270509999009,sat,3.629325265
From2018-gj2007_true-unreach-call_true-termination.sl,sat,0.049,sat,0.03,sat,0.063,sat,0.044,sat,1.978,sat,0.4894072648603469,sat,0.5791061078198254,sat,0.45866105699678883,sat,0.4721695180005554,sat,0.4721695180005554,sat,1.358396766
XC-46_conf5.sl,sat,27.50433,timeout,600.0,sat,1.254044,sat,0.07993,sat,5.18951,sat,3.4195062089711428,sat,3.2848317630123347,sat,1.7596683359879535,sat,1.4802915499994924,sat,1.4802915499994924,timeout,600
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl,timeout,600.0,timeout,600.0,sat,70.99439,sat,0.136919,sat,135.4497,sat,44.562174405902624,sat,27.27473916206509,timeout,600,sat,14.159747579000395,sat,14.159747579000395,timeout,600
Lustre-MESI_i4_e6_2175.lus.sl,timeout,600.0,timeout,600.0,sat,101.9403,sat,0.244323,sat,21.93012,sat,59.88740801298991,sat,63.02382774790749,sat,106.25122972700046,timeout,600,sat,59.88740801298991,timeout,600
XC-48.c.sl,sat,0.451864,sat,53.98,sat,0.132617,sat,0.038086,sat,3.514273,sat,1.1592044001445174,sat,1.1889666519127786,sat,0.6396929199981969,sat,0.6274663770000188,sat,0.6274663770000188,sat,5.204020895
XC-115_conf1.sl,sat,0.538,sat,5.26,sat,0.078,sat,0.061,sat,3.032,sat,1.3795041888952255,sat,1.4802895651664585,sat,0.8340512480062898,sat,0.8131208350005181,sat,0.8131208350005181,sat,7.614894231
Lustre-ticket3i_all_e7_1837.lus.sl,sat,35.76386,timeout,600.0,timeout,600.0,sat,0.132386,sat,60.53808,sat,4.97000897815451,sat,4.332242949865758,sat,2.5678525479743257,sat,2.430526625999846,sat,2.430526625999846,timeout,600
Lustre-FIREFLY_6.lus.sl,timeout,600.0,timeout,600.0,sat,2.150058,sat,0.1321,sat,80.42343,sat,36.81951774889603,timeout,600,timeout,600,sat,13.105459989000337,sat,13.105459989000337,timeout,600
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl,timeout,600.0,timeout,600.0,sat,1.963959,sat,0.08636,sat,142.9738,sat,47.11260862508789,timeout,600,sat,41.96869830202195,sat,31.476117208999995,sat,31.476117208999995,sat,98.60281909
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl,sat,0.441197,sat,2.64,sat,1.413959,sat,0.073039,sat,30.53047,sat,2.3429348880890757,sat,2.2058812021277845,sat,1.8051430110062938,sat,1.8439425750002556,sat,1.8439425750002556,sat,84.90604508
Lustre-durationThm_2_e1_301.lus.sl,timeout,600.0,timeout,600.0,sat,7.345491,sat,0.069737,sat,22.58614,timeout,600,sat,135.2934976350516,sat,5.103091017022962,sat,128.47536458600007,sat,128.47536458600007,sat,29.62941047
Lustre-ticket3i_all.lus.sl,sat,9.291881,timeout,600.0,timeout,600.0,sat,0.117432,sat,77.40816,sat,5.581042621051893,sat,4.784622333943844,sat,2.6366151479887776,sat,2.675964889999932,sat,2.675964889999932,timeout,600
From2018-fib_44.sl,sat,0.139,sat,0.74,sat,0.169,sat,0.054,sat,2.583,sat,0.9428845481015742,sat,8.707485303049907,sat,3.852822577988263,sat,0.7208391229996778,sat,0.7208391229996778,timeout,600
XC-29_conf1.sl,sat,1.061,timeout,600.0,sat,0.141,sat,0.049,sat,2.707,sat,4.138253750978038,sat,1.2607029359787703,sat,4.937278386991238,sat,1.5606671739997182,sat,1.5606671739997182,timeout,600
Lustre-ticket3i_3_e8_1788.lus.sl,sat,3.017819,sat,6.12,sat,3.301055,sat,0.081844,sat,174.8751,sat,10.322374965064228,timeout,600,sat,5.127426298975479,sat,3.9529618699998537,sat,3.9529618699998537,timeout,600
XC-13.c.sl,sat,0.853,sat,0.61,sat,0.114,sat,0.04,sat,3.086,sat,1.0079571530222893,sat,1.0764057249762118,sat,0.7407649180095177,sat,0.8307299319994854,sat,0.8307299319994854,timeout,600
XC-119_conf1.sl,timeout,600.0,sat,8.07,sat,1.377,sat,0.115,sat,3.057,sat,4.18807434104383,sat,4.259411841863766,sat,6.000131439999677,sat,2.9059639019999963,sat,2.9059639019999963,sat,15.61469089
From2018-jmbl_ex7_vars.sl,sat,0.296,timeout,600.0,sat,0.081,sat,0.034,sat,2.256,sat,0.7507961229421198,sat,0.5934497280977666,sat,0.5356866760121193,sat,0.5397813649997261,sat,0.5397813649997261,sat,0.648760476
XC-73_conf5.sl,sat,0.102031,sat,0.03,sat,0.064283,sat,0.035835,sat,4.035722,sat,0.5169047510717064,sat,0.4319676258601248,sat,0.29024962399853393,sat,0.29295813600037945,sat,0.29295813600037945,sat,101.2989269
Lustre-car_all_e3_1068_e4_275.lus.sl,sat,0.763,timeout,600.0,sat,3.144,sat,0.08,sat,23.638,sat,4.895282004028559,timeout,600,sat,1.9093361670093145,sat,4.23656597199988,sat,4.23656597199988,sat,306.1813558
Lustre-FIREFLY_8.lus.sl,sat,0.506066,sat,38.65,sat,1.517036,sat,0.064066,sat,49.69451,sat,4.522438587155193,sat,4.456169364973903,sat,7.259449369972572,sat,1.89452945200037,sat,1.89452945200037,sat,102.823289
XC-79.c.sl,sat,0.547391,timeout,600.0,sat,0.181072,sat,0.040599,sat,3.598433,sat,1.339934929041192,sat,1.3771993841510266,sat,0.885118987003807,sat,0.9109924199992747,sat,0.9109924199992747,sat,2.463920684
Lustre-speed2_e8_449_e8_517.lus.sl,sat,0.199915,sat,0.62,sat,0.085841,sat,0.064193,sat,7.316932,sat,1.6960803689435124,sat,1.607328426791355,sat,1.0995940330030862,sat,1.1397518889998537,sat,1.1397518889998537,sat,14.78998329
XC-5_conf5.sl,sat,133.4565,timeout,600.0,sat,1.082472,sat,0.053277,sat,4.758377,sat,10.658779195975512,sat,13.04937764396891,timeout,600,sat,5.021304134999809,sat,5.021304134999809,timeout,600
XC-2.c.sl,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,sat,2.65,sat,1.4967810939997435,sat,1.5775480100419372,sat,0.9291216419951525,sat,1.0222014159999162,sat,1.0222014159999162,sat,2.254529825
Lustre-metros_1_e1_846_e3_1060.lus.sl,timeout,600.0,sat,6.25,sat,270.9269,sat,0.12666,timeout,600.0,sat,8.740208918927237,sat,7.011683729942888,sat,3.2556412180128973,sat,2.592940801000168,sat,2.592940801000168,timeout,600
Lustre-car_2_e7_1027_e1_1047.lus.sl,sat,0.816,timeout,600.0,sat,14.373,sat,0.066,sat,23.094,sat,5.178660327102989,timeout,600,sat,21.547259386017686,sat,8.962801704000412,sat,5.178660327102989,timeout,600
XC-47.c.sl,sat,0.652859,timeout,600.0,sat,0.148673,sat,0.038556,sat,3.948588,sat,1.1953004989773035,sat,1.2135399410035461,sat,0.7455779739830177,sat,0.7397449430000052,sat,0.7397449430000052,sat,3.258033131
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl,timeout,600.0,timeout,600.0,sat,6.803,sat,0.138,timeout,600.0,sat,6.971911066910252,sat,6.129984219791368,sat,2.724465817998862,sat,3.1831713900000977,sat,3.1831713900000977,timeout,600
From2018-jmbl_hola.20.sl,timeout,600.0,sat,0.65,sat,0.197,sat,0.058,sat,2.956,sat,1.6963950039353222,timeout,600,sat,16.798293585976353,sat,3.4301121939997756,sat,1.6963950039353222,sat,3.651231703
From2018-jmbl_dec_vars-new.sl,unsat,0.023,unsat,0.48,unsat,0.065,unsat,0.032,unsat,1.84,unsat,0.3981137308292091,unsat,0.5059518399648368,unsat,0.4420113179949112,unsat,0.45034645200030354,unsat,0.3981137308292091,timeout,600
Lustre-microwave27.lus.sl,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600.0,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600,timeout,600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl,sat,0.813,sat,7.47,sat,0.579,sat,0.095,sat,146.727,sat,3.6642901429440826,sat,2.7313187578693032,sat,1.044002485985402,sat,1.09390166600042,sat,1.09390166600042,timeout,600
XC-88_conf1.sl,sat,0.090048,sat,0.03,sat,0.109911,sat,0.0694,sat,4.745661,sat,2.132520710816607,sat,1.9946732001844794,sat,1.9809596090053674,sat,1.4687216329999728,sat,1.4687216329999728,sat,42.24040462
XC-18_conf1.sl,timeout,600.0,timeout,600.0,timeout,600.0,sat,0.049,sat,3.253,sat,2.677261220989749,timeout,600,sat,1.37360400299076,sat,1.9561717219994534,sat,1.9561717219994534,sat,10.78016115
Lustre-_6counters_e8_371_e1_448.lus.sl,sat,0.858,timeout,600.0,sat,0.104,sat,0.094,sat,16.232,sat,6.480117289815098,sat,2.736397652886808,sat,2.8081111860228702,sat,2.6698851359997207,sat,2.6698851359997207,sat,9.491731466
From2018-jmbl_fig3_vars.sl,sat,0.037,sat,0.03,sat,0.066,sat,0.036,sat,2.131,sat,1.033289795042947,sat,1.1141997219529003,sat,0.7079101350100245,sat,0.783098307999353,sat,0.783098307999353,sat,1.116157933
From2018-jmbl_formula22.sl,sat,0.03,sat,0.03,sat,0.051,sat,0.035,sat,2.107,sat,1.3638925750274211,sat,7.189433475956321,sat,0.9876419880019967,sat,1.0016191869999602,sat,1.0016191869999602,sat,1.576854807
Lustre-peterson_4.lus.sl,sat,3.044436,timeout,600.0,sat,5.582653,sat,0.103159,timeout,600.0,sat,6.141359505010769,sat,4.795028572902083,sat,2.083213217003504,sat,2.0480273840000223,sat,2.0480273840000223,timeout,600
XC-28.c.sl,sat,0.329,sat,1.33,sat,0.08,sat,0.047,sat,2.945,sat,0.6935367328114808,timeout,600,sat,0.6981287650123704,sat,0.7592934610001976,sat,0.6935367328114808,timeout,600
XC-61_conf5.sl,unsat,0.140988,timeout,600.0,unsat,193.1654,unsat,0.041237,unsat,4.605825,unsat,1.2774414310697466,unsat,1.2464370359666646,unsat,0.8660328059922904,unsat,0.8892292000000452,unsat,0.8892292000000452,timeout,600
XC-97_conf5.sl,sat,0.463423,sat,0.82,sat,0.267188,sat,0.042815,sat,3.818795,sat,4.695392161840573,sat,3.947930200956762,sat,3.2785001560114324,sat,2.329273164999904,sat,2.329273164999904,sat,188.7185318
Lustre-rtp_10_e7_106_e7_2564.lus.sl,sat,0.903109,sat,89.91,sat,0.315188,sat,0.092607,sat,67.39954,sat,1.8196528861299157,sat,1.3456236231140792,sat,0.8238408910110593,sat,0.823723708000216,sat,0.823723708000216,timeout,600
XC-17.c.sl,timeout,600.0,timeout,600.0,sat,0.299,sat,0.048,sat,3.769,sat,1.7641558449249715,sat,1.3981633780058473,sat,1.168939686001977,sat,1.198939103000157,sat,1.198939103000157,sat,4.676916521
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl,timeout,600.0,sat,0.74,timeout,600.0,sat,0.046,sat,3.381,sat,4.438184713944793,timeout,600,sat,1.1237225820077583,timeout,600,sat,4.438184713944793,sat,0.774032896
From2018-fib_28.sl,sat,0.085,sat,0.64,sat,0.091,timeout,600.0,sat,2.847,sat,0.6084582230541855,sat,0.6405658349394798,sat,0.4744291879760567,sat,0.46721920099980707,sat,0.46721920099980707,sat,1.155865937
XC-49_conf1.sl,timeout,600.0,sat,0.66,sat,0.178411,sat,0.040122,sat,3.81534,sat,1.4205607299227268,sat,1.158853363012895,sat,0.8217741260014009,sat,0.8083520750000162,sat,0.8083520750000162,sat,13.26644861
Lustre-FIREFLY_u1.lus.sl,timeout,600.0,timeout,600.0,sat,2.806502,sat,0.131921,sat,148.6811,sat,56.42426656698808,timeout,600,timeout,600,sat,20.671462643000268,sat,20.671462643000268,timeout,600
XC-45_conf1.sl,sat,2.268599,sat,0.66,sat,0.168447,sat,0.035548,sat,3.362722,sat,1.71590659301728,sat,1.117261711973697,sat,0.9451494060049299,sat,0.9394325339999341,sat,0.9394325339999341,sat,9.230007065
XC-43_conf1.sl,sat,0.47887,sat,2.14,sat,0.180445,sat,0.038533,sat,3.089761,sat,1.4470671149902046,sat,1.4873059471137822,sat,0.816059741016943,sat,0.8821680860000924,sat,0.8821680860000924,sat,15.54246064
XC-44_conf1.sl,sat,0.595191,sat,3.9,sat,0.17425,sat,0.038935,sat,3.278938,sat,1.6606256819795817,sat,1.238279928918928,sat,0.7665193620196078,sat,0.8189332760002799,sat,0.8189332760002799,sat,11.90854352
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl,sat,0.344,sat,1.42,sat,7.334,sat,0.101,sat,207.598,sat,7.27403710805811,sat,5.741928813047707,sat,2.844240812002681,sat,2.9914062489997377,sat,2.9914062489997377,timeout,600
From2018-fib_01.sl,sat,0.09,sat,0.31,sat,0.078,sat,0.05,sat,2.645,sat,0.8917684950865805,sat,0.8542942861095071,sat,0.5562284970073961,sat,0.6045827259999896,sat,0.6045827259999896,sat,0.59582245
XC-71.c.sl,sat,0.286331,sat,0.8,sat,0.152759,sat,0.037828,sat,3.77759,sat,1.3735417670104653,sat,1.3115434448700398,sat,0.8007587759930175,sat,0.7615319959995759,sat,0.7615319959995759,sat,209.5976178


==> new_figs/test_data_no_ablation_with_freqhorn_comparison.csv <==
instance cvc4 LoopInvGen HoICE Spacer Eldarica A2C/flex random PCSat/expert MC/flex MC/flex+A2C/flex FreqHorn
Lustre-durationThm_3_e7_334_e3_42.lus.sl 600.0 600.0 0.204271 0.057378 9.761297 4.291771928081289 39.098386676982045 2.261832131014671 2.224918489999993 2.224918489999993 64.52353987
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl 11.81983 286.15 0.301537 0.053329 11.1507 1.8927158049773425 1.9864477140363306 0.9702666730154306 1.0866840340004273 1.0866840340004273 9.693194714
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl 600.0 600.0 4.012593 0.126999 37.3683 3.4089769429992884 3.4119142219424248 1.3897990540135652 1.9710802449999392 1.9710802449999392 600
XC-109.c.sl 15.071 600.0 0.167 0.063 2.765 1.4888078919611871 1.5104896139819175 1.4895263299986254 4.298753238000245 1.4888078919611871 600
Lustre-MESI_3_e3_2669.lus.sl 600.0 600.0 16.74782 0.183945 69.9226 23.8944767001085 21.92012796900235 16.72691393402056 19.304725525999856 19.304725525999856 453.115623
XC-66_conf5.sl 17.66831 600.0 0.329257 0.049717 4.78801 8.199026212096214 55.117985452059656 356.4751556729898 3.588014419000501 3.588014419000501 600
XC-51_conf1.sl 0.047561 0.03 0.10129 0.044229 3.674456 1.2193718480411917 1.2004166489932686 0.7729057790129445 0.783962100998906 0.783962100998906 10.55747251
Lustre-ILLINOIS_5.lus.sl 0.270061 14.56 1.514755 0.055535 45.08206 2.574811500031501 2.390645407140255 1.3353794809954707 1.359650585000054 1.359650585000054 81.11231379
XC-106_conf1.sl 0.101 600.0 0.186 0.051 2.974 1.5077654148917645 1.361525152809918 0.9686065569985658 0.9678137509999942 0.9678137509999942 600
From2018-jmbl_inc.sl 0.034 0.03 0.074 0.244 1.776 0.6302940149325877 0.632843203144148 0.48001014499459416 0.4700741359993117 0.4700741359993117 0.650087374
Lustre-durationThm_2_e7_145_e8_73.lus.sl 600.0 600.0 1.943593 0.045637 22.69857 600 48.51143867895007 97.65013968999847 33.60552230400026 33.60552230400026 36.01127967
From2018-minor2.sl 0.021 0.03 0.075 0.035 2.168 0.9188498528674245 1.0764313980471343 0.6516922040027566 0.7256972790000873 0.7256972790000873 1.043904189
Lustre-speed2_e8_449_e7_353.lus.sl 0.719072 0.61 0.118735 0.059736 11.69386 0.9707223430741578 1.1151529990602285 0.9062656309979502 0.9197199239999918 0.9197199239999918 14.99342338
Lustre-rtp_6.lus.sl 0.596116 600.0 4.643842 0.092319 84.67337 4.214612893061712 3.8396208761259913 1.717957546992693 1.739730684999813 1.739730684999813 600
XC-28_conf1.sl 0.708 600.0 0.12 0.048 2.98 1.3196759999264032 600 2.6603347349737305 0.981929746999981 0.981929746999981 600
Lustre-car_all_e7_188_e7_743.lus.sl 140.492 600.0 71.865 0.056 45.639 5.059203905984759 600 12.587840494001284 3.2737343799999508 3.2737343799999508 554.5008283
Lustre-durationThm_3_e7_334_e2_62.lus.sl 600.0 600.0 0.137565 0.046035 8.356056 3.327841385966167 40.32625183300115 2.1326450489868876 1.8901991949996955 1.8901991949996955 59.16846087
From2018-fib_13.sl 0.164 2.73 0.141 0.065 4.49 1.3469225459266454 1.8505588760599494 1.5983471370127518 0.9506817279998359 0.9506817279998359 600
Lustre-car_3.lus.sl 0.588 600.0 0.198 0.041 18.873 4.56007211888209 600 4.445626992004691 2.3506554619998496 2.3506554619998496 600
XC-44.c.sl 0.207091 14.53 0.138446 0.038124 3.029863 0.9013915660325438 0.7481402200646698 0.8706814010220114 0.8958637530004125 0.8958637530004125 4.165592116
Lustre-DRAGON_all2.lus.sl 600.0 600.0 86.68 0.541 600.0 600 600 600 600 600 600
Lustre-speed_e7_207.lus.sl 0.049846 0.03 0.139857 0.048867 4.011654 1.0640859759878367 0.8625161461532116 0.8834150469920132 0.8860136580005928 0.8860136580005928 8.709560702
From2018-jmbl_dec_simpl-new.sl 0.019 0.44 0.066 0.032 1.903 0.41007752693258226 0.4335870270151645 0.3755382919916883 0.3865745220000463 0.3865745220000463 600
Lustre-stalmark_e7_27.lus.sl 0.05407 600.0 0.113532 0.053521 3.315221 1.6031576390378177 1.5368103550281376 0.924309595982777 1.0612489110008028 1.0612489110008028 600
Lustre-cd.lus.sl 600.0 600.0 44.087 0.17 64.015 600 600 600 600 600 600
XC-93_conf1.sl 600.0 600.0 600.0 0.176568 4.658824 600 600 600 600 600 600
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl 0.598 20.53 9.556 0.066 224.16 9.625766362063587 6.094038438051939 128.50768968902412 4.829788345999987 4.829788345999987 600
XC-118.c.sl 600.0 6.14 3.412 0.126 2.571 2.4372289429884404 213.49213567492552 1.32644371301285 1.7051677929998732 1.7051677929998732 3.383087527
XC-4.c.sl 1.563688 600.0 0.185705 2.653696 7.665507 1.595118273049593 1.7504624698776752 1.803117004019441 0.9547215129996403 0.9547215129996403 600
From2018-jmbl_trex1_vars.sl 0.099 600.0 0.082 0.034 2.332 0.6739333581645042 0.5498436959460378 0.5044123549887445 0.5287785470000017 0.5287785470000017 0.382149007
Lustre-speed2_e8_449.lus.sl 0.510591 0.62 0.141761 0.05984 5.32813 1.0242496919818223 1.0971473280806094 0.8858435490110423 0.8752278430001752 0.8752278430001752 15.11635027
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl 600.0 600.0 6.418753 0.166979 53.36858 35.684793625958264 600 600 9.27510626899948 9.27510626899948 600
From2018-jmbl_vsend.sl 0.02 0.03 0.061 0.032 2.393 0.7516946028918028 0.5469886879436672 0.5331612640002277 0.5102118509994398 0.5102118509994398 0.478629324
Lustre-metros_1.lus.sl 600.0 600.0 1.153749 0.163862 600.0 13.146023591980338 11.7855862849392 292.0105330479855 32.52246894900054 13.146023591980338 600
XC-65_conf5.sl 20.78758 600.0 0.341582 0.302616 8.135894 5.370246164966375 10.75383039494045 53.290798191999784 4.852662348999729 4.852662348999729 600
XC-95_conf1.sl 600.0 1.06 0.327168 0.053571 3.925409 1.2119392610620707 1.3969337248709053 0.9073321939795278 0.9654171999991377 0.9654171999991377 15.92315383
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl 600.0 600.0 32.397 0.209 600.0 12.706138571025804 600 600 6.494216328999755 6.494216328999755 600
From2018-jmbl_matrix2_simp.sl 0.331 0.56 0.084 0.043 2.198 0.36966762808151543 0.42847528704442084 0.4085950979788322 0.44114999799967336 0.36966762808151543 600
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl 600.0 600.0 10.05586 0.131351 64.66285 7.235794492997229 600 4.506077889003791 2.394219494999561 2.394219494999561 600
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl 0.518021 1.89 0.26526 0.072251 31.55204 1.5098736819345504 1.15575927705504 0.7834479729935993 0.7867056530003538 0.7867056530003538 71.67587441
XC-72.c.sl 0.047275 0.57 0.086166 0.034612 3.410268 1.144211120903492 1.0481658258941025 0.7883880660228897 0.7866444250003042 0.7866444250003042 600
Lustre-car_4_e8_118_e7_178.lus.sl 0.418 0.68 0.146 0.042 11.699 1.098673600004986 0.9306834228336811 1.0534038929909002 1.0281516920003924 1.0281516920003924 10.55728668
Lustre-speed2_e7_223_e7_213.lus.sl 0.34463 1.06 0.119215 0.058362 11.27153 1.2166412330698222 1.1832233068998903 0.9787430310097989 0.9429549699998461 0.9429549699998461 11.9167073
XC-66_conf1.sl 0.069073 0.03 0.075209 0.041175 5.331664 1.4745095442049205 2.1038132519461215 1.2463709780131467 1.1056573100000264 1.1056573100000264 8.236235531
Lustre-MESI_3_e2_819_e4_1595.lus.sl 600.0 600.0 5.958133 0.459806 66.71478 24.94050142611377 21.75384439784102 12.098584520979784 15.615774287000022 15.615774287000022 600
Lustre-steam_boiler_no_arr1.lus.sl 4.040004 0.1 71.09763 0.627539 600.0 89.35762537480332 81.0139020041097 48.78966907900758 50.69475395299992 50.69475395299992 600
From2018-fib_43.sl 0.036 0.03 0.07 0.045 2.328 0.8243200560100377 0.7926467328798026 0.5167285579955205 0.5144936720007536 0.5144936720007536 1.402338867
Lustre-ticket3i_2.lus.sl 2.938666 13.98 3.250077 0.082904 219.717 10.111358653055504 600 5.326324999012286 8.03086393600006 8.03086393600006 600
Lustre-car_3_e2_695.lus.sl 0.19 0.83 0.11 0.04 10.784 2.2739358318503946 1.5285622079391032 1.0252024660003372 1.0437984260000235 1.0437984260000235 19.58177168
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl 600.0 600.0 600.0 0.348 600.0 600 600 600 600 600 600
Lustre-ums.lus.sl 0.783426 600.0 2.343537 0.144727 32.71795 9.192356457933784 6.779882716014981 3.6836919370107353 3.513742015000389 3.513742015000389 600
XC-42_conf5.sl 13.71917 6.74 0.181244 0.044135 3.624493 2.8789811411406845 2.4832897689193487 0.914562574995216 1.4057444919999398 1.4057444919999398 101.5671051
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl 1.757956 1.36 0.953184 0.098896 51.74375 3.721650840016082 2.5757856350392103 1.4985611930023879 1.4756998940001722 1.4756998940001722 51.92811114
XC-72_conf1.sl 0.06529 0.57 0.095261 0.03533 3.581121 1.4154992930125445 1.3134547860827297 0.9374042079725768 0.9586968330004311 0.9586968330004311 600
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl 0.332 1.29 8.624 0.064 481.583 6.396793578984216 5.6027554960455745 2.6572455890127458 2.6098478829999294 2.6098478829999294 600
From2018-jmbl_ex7.sl 0.168 0.52 0.075 0.035 2.156 0.5269142771139741 0.5054806538391858 0.4819171339913737 0.4843799340001169 0.4843799340001169 0.930457075
From2018-jmbl_ex_23_vars.sl 600.0 600.0 0.067 0.43 3.258 67.62779367505573 37.06106976396404 108.08367769001052 175.48899648000042 67.62779367505573 1.092066384
XC-120_conf5.sl 600.0 600.0 600.0 0.389 17.206 196.1280839261599 600 171.25608519898378 600 196.1280839261599 600
XC-12.c.sl 0.54 0.6 0.113 0.056 2.332 1.1430326220579445 1.0681027660612017 0.7487475049856585 0.833384622000267 0.833384622000267 600
Lustre-metros_1_e2_1102_e1_317.lus.sl 600.0 600.0 1.415454 0.11511 387.4061 22.580820140894502 142.05166513915174 63.12330204900354 5.426486769999428 5.426486769999428 600
Lustre-DRAGON_1.lus.sl 0.217 4.59 5.991 0.066 600.0 6.265300343977287 5.136351980967447 2.824313703982625 2.5287396419998913 2.5287396419998913 600
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl 29.30839 600.0 600.0 0.12412 63.97098 5.6379201270174235 5.273807852994651 2.58573550300207 2.4138941789999535 2.4138941789999535 600
XC-94.c.sl 600.0 600.0 6.145005 600.0 4.259962 20.959188560955226 600 1.3902903979760595 9.084715844999664 9.084715844999664 600
Lustre-MESI_2.lus.sl 0.129615 0.91 0.136015 0.040778 10.44772 0.9904378210194409 0.8086836410220712 0.6467487550107762 0.6465596579992052 0.6465596579992052 18.27258112
XC-57.c.sl 0.122595 0.88 0.148606 0.042939 3.524685 1.1911590329837054 1.0585374059155583 0.7172540840110742 0.7465948320004827 0.7465948320004827 600
XC-68_conf1.sl 0.053866 0.03 0.083231 0.042484 3.5302 2.169744267128408 1.4395321800839156 3.8498772569873836 3.938781122999899 2.169744267128408 3.174085125
XC-132_conf5.sl 285.473 1.43 0.459 0.041 4.3 2.0608632201328874 1.5414577589835972 1.7954210519965272 1.6662821359996087 1.6662821359996087 178.7885997
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl 600.0 600.0 4.513084 0.128461 26.89348 3.2590292061213404 3.2189738820306957 1.6748756619927008 1.7820263300000079 1.7820263300000079 71.10679499
XC-125_conf1.sl 600.0 600.0 0.481 600.0 3.527 36.9600110061001 600 12.275267449003877 21.692277096999987 21.692277096999987 600
XC-25_conf5.sl 7.886 600.0 0.139 0.628 3.106 0.8769109509885311 0.8782194999512285 0.6466213550011162 0.6719162019999203 0.6719162019999203 600
Lustre-FIREFLY_8_e2_1711.lus.sl 0.485798 7.16 0.842103 0.077039 47.13123 4.229369672946632 3.6800719189923257 19.93582406701171 1.9843649949998508 1.9843649949998508 107.9965277
Lustre-ILLINOIS_3.lus.sl 600.0 600.0 3.973362 0.115164 33.52953 8.771731112152338 600 3.3274449940072373 4.244797006999988 4.244797006999988 521.9801044
XC-61.c.sl 0.056545 600.0 0.124515 0.037263 3.717312 0.9527915809303522 0.8587830599863082 0.613658951013349 0.6190003030005755 0.6190003030005755 600
XC-84.c.sl 0.032623 0.03 0.072975 0.041326 3.230469 1.214280730811879 1.2100702789612114 1.4644660560006741 0.976875089000032 0.976875089000032 1.474934792
Lustre-metros_2_e1_190.lus.sl 600.0 600.0 600.0 0.819384 600.0 600 600 600 600 600 600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl 0.490608 9.03 1.144942 0.055547 41.66682 2.4997501908801496 2.0920640979893506 1.2021498660033103 1.1656047939995915 1.1656047939995915 109.1710356
Lustre-DRAGON_12.lus.sl 600.0 600.0 600.0 0.514 383.116 600 600 600 257.09814248400016 257.09814248400016 600
Lustre-DRAGON_4.lus.sl 600.0 600.0 44.205 0.153 496.15 68.54635213385336 600 600 16.565328980000004 16.565328980000004 600
From2018-fib_08.sl 600.0 2.4 0.136 600.0 3.318 1.3536085989326239 3.9051456439774483 0.7884023759979755 1.0195852269998795 1.0195852269998795 1.36203949
Lustre-SYNAPSE_5.lus.sl 600.0 600.0 0.843145 0.079373 13.01953 86.93648283788934 600 233.76027805000194 36.69239406600002 36.69239406600002 600
XC-63_conf1.sl 0.071149 0.03 0.075539 0.040496 6.098189 1.3582704539876431 3.3022015569731593 1.4063287169847172 0.9526822170000742 0.9526822170000742 7.257655863
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl 600.0 600.0 600.0 0.106673 121.2396 600 600 600 600 600 600
XC-108_conf1.sl 4.177 0.68 0.165 0.06 4.246 1.72728648991324 1.4906189010944217 0.9894624399894383 0.9605312660005438 0.9605312660005438 600
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl 600.0 600.0 22.405 0.202 139.602 6.986456959042698 6.636525753885508 3.5040568739932496 5.181275735999861 5.181275735999861 600
XC-52_conf5.sl 0.078284 0.03 0.060206 0.035383 4.224398 0.46641408489085734 0.4320932540576905 0.2924416340247262 0.28375446299997975 0.28375446299997975 52.04785249
XC-106.c.sl 0.073 600.0 0.173 0.049 2.699 0.9159729280509055 0.915225432952866 0.7659709579893388 0.7857796289999897 0.7857796289999897 600
XC-111_conf5.sl 600.0 600.0 32.312 0.183 4.077 283.7529998761602 600 600 354.5647804950004 283.7529998761602 600
From2018-hhk2008_true-unreach-call_true-termination.sl 600.0 0.82 1.334 0.051 2.25 55.2101226511877 600 3.7447491709899623 600 55.2101226511877 1.854931556
Lustre-peterson_2.lus.sl 1.979204 600.0 5.25663 0.094525 85.0773 4.772955327993259 3.891467382898554 2.1340152290067635 2.1010823469996467 2.1010823469996467 600
Lustre-MESI_1_e2_162_e7_1545.lus.sl 0.38687 0.63 0.182283 0.054727 12.2934 0.9713952699676156 0.7857008490245789 0.682715194998309 0.6844165040001826 0.6844165040001826 17.53858692
XC-93_conf5.sl 600.0 600.0 600.0 0.18824 6.321373 600 600 600 600 600 600
From2018-jmbl_dec_vars.sl 0.023 0.03 0.06 0.036 2.176 0.8730397918261588 0.7114500000607222 0.554587813996477 0.6178202999999485 0.6178202999999485 0.727640377
Lustre-car_4.lus.sl 0.433 0.88 0.145 0.053 11.331 1.0225643059238791 0.9814136659260839 1.042447263986105 1.023323277999225 1.0225643059238791 16.04677429
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl 1.748209 1.39 1.129553 0.099587 48.06414 3.463778684847057 3.0656785999890417 1.4571199720085133 1.4836758419999683 1.4836758419999683 38.44708795
Lustre-car_1_e7_184_e3_299.lus.sl 0.507 0.64 0.166 0.055 11.169 0.8956436971202493 0.8764862581156194 0.6287549459957518 0.6129727510005978 0.6129727510005978 17.07720402
From2018-jmbl_sum1.sl 0.459 0.52 0.239 0.057 2.149 1.2375538530759513 600 0.7884073489985894 1.1891794120001578 1.1891794120001578 0.970311655
XC-120_conf1.sl 600.0 600.0 0.729 0.327 16.338 3.1205293911043555 600 2.21587331398041 2.1215307290000283 2.1215307290000283 11.92843109
XC-67_conf5.sl 436.7794 1.86 0.321449 0.042245 4.221101 4.481254087993875 600 270.04448923500604 2.923249934001433 2.923249934001433 536.9351164
Lustre-MESI_4_e7_1140_e7_433.lus.sl 600.0 0.9 0.123221 0.056803 10.42115 1.628360222093761 1.7229140859562904 0.7477937829971779 0.754535680999652 0.754535680999652 45.16479189
XC-40_conf1.sl 2.845334 2.25 0.175155 0.03782 3.150563 1.2348456711042672 1.030002059880644 0.8316268769849557 0.8403619870005059 0.8403619870005059 13.82242154
Lustre-fast_1.lus.sl 8.517127 600.0 0.421803 0.081098 34.59891 6.967238646931946 7.345963799860328 4.696946334006498 6.3766945019997365 6.3766945019997365 600
XC-39.c.sl 0.032037 0.03 0.032295 0.03335 1.829063 0.25204477086663246 0.26023481599986553 0.20282521401531994 0.25450299299996004 0.25204477086663246 4.536584098
Lustre-ticket3i_7.lus.sl 17.7531 600.0 600.0 0.11347 85.46834 5.6050176760181785 4.602761382004246 2.3280768289987464 2.82290272299997 2.82290272299997 600
XC-96_conf5.sl 1.374063 10.89 0.39497 0.055196 3.459675 2.733573601813987 2.412701218156144 1.9220815949956886 2.0665083819994834 2.0665083819994834 72.77509856
XC-64_conf1.sl 0.070619 0.03 0.076005 0.043068 8.171256 1.6549679371528327 17.3013708780054 1.2750527090101968 1.0350001820006582 1.0350001820006582 4.40835772
Lustre-MOESI_2_e1_1753.lus.sl 600.0 600.0 4.491576 0.071378 34.00073 3.052043806994334 2.792193436063826 1.7567715990007855 1.5654846499999735 1.5654846499999735 42.34180215
Lustre-MESI_i3_e1_447_e6_2281.lus.sl 600.0 600.0 0.685946 0.088985 11.78552 8.948870636988431 600 2.4952176549995784 2.2981635109999843 2.2981635109999843 600
XC-25_conf1.sl 0.05 0.03 0.073 0.349 3.563 1.170689910883084 0.8930932120420039 0.7494834820099641 0.7793895260001591 0.7793895260001591 2.072912434
Lustre-DRAGON_10_e2_402.lus.sl 0.615 59.22 4.597 0.099 224.04 10.235092823859304 600 22.802042858995264 6.113913723000223 6.113913723000223 600
From2018-bk-nat.sl 0.181 0.04 0.152 0.098 3.985 3.1665764700155705 600 4.531098429986741 3.089487896999799 3.089487896999799 2.802055636
From2018-minor1.sl 0.025 0.03 0.074 0.034 2.243 0.5848490819334984 0.41705117700621486 0.4582806930120569 0.45583805400002575 0.45583805400002575 0.846557346
Lustre-metros_4_e2_968_e3_931.lus.sl 600.0 122.03 1.835198 0.147158 10.88045 5.06652844697237 4.920963648008183 2.7152388490212616 3.0064065239998854 3.0064065239998854 600
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl 0.898 1.23 4.214 0.069 318.679 7.05574623006396 6.042917946819216 2.104195621010149 2.8035308339999574 2.8035308339999574 600
Lustre-MESI_3_e2_819_e6_1459.lus.sl 600.0 600.0 5.137903 0.252899 129.8519 27.29234451102093 24.7448278660886 12.503992359008407 13.474597661000189 13.474597661000189 600
From2018-jmbl_inc_vars.sl 0.036 0.03 0.074 0.047 2.058 0.7916844461578876 1.0140840499661863 0.6280354789923877 0.6664346909999495 0.6664346909999495 0.470111158
XC-48_conf5.sl 600.0 0.81 0.266479 0.043833 3.864726 2.4371061390265822 2.089653098024428 2.1063251630112063 2.1863147960002607 2.1863147960002607 113.076253
XC-84_conf1.sl 0.04473 0.03 0.078774 0.04304 3.370678 1.3394911298528314 600 1.7438907379982993 0.9160270509999009 0.9160270509999009 3.629325265
From2018-gj2007_true-unreach-call_true-termination.sl 0.049 0.03 0.063 0.044 1.978 0.4894072648603469 0.5791061078198254 0.45866105699678883 0.4721695180005554 0.4721695180005554 1.358396766
XC-46_conf5.sl 27.50433 600.0 1.254044 0.07993 5.18951 3.4195062089711428 3.2848317630123347 1.7596683359879535 1.4802915499994924 1.4802915499994924 600
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl 600.0 600.0 70.99439 0.136919 135.4497 44.562174405902624 27.27473916206509 600 14.159747579000395 14.159747579000395 600
Lustre-MESI_i4_e6_2175.lus.sl 600.0 600.0 101.9403 0.244323 21.93012 59.88740801298991 63.02382774790749 106.25122972700046 600 59.88740801298991 600
XC-48.c.sl 0.451864 53.98 0.132617 0.038086 3.514273 1.1592044001445174 1.1889666519127786 0.6396929199981969 0.6274663770000188 0.6274663770000188 5.204020895
XC-115_conf1.sl 0.538 5.26 0.078 0.061 3.032 1.3795041888952255 1.4802895651664585 0.8340512480062898 0.8131208350005181 0.8131208350005181 7.614894231
Lustre-ticket3i_all_e7_1837.lus.sl 35.76386 600.0 600.0 0.132386 60.53808 4.97000897815451 4.332242949865758 2.5678525479743257 2.430526625999846 2.430526625999846 600
Lustre-FIREFLY_6.lus.sl 600.0 600.0 2.150058 0.1321 80.42343 36.81951774889603 600 600 13.105459989000337 13.105459989000337 600
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl 600.0 600.0 1.963959 0.08636 142.9738 47.11260862508789 600 41.96869830202195 31.476117208999995 31.476117208999995 98.60281909
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl 0.441197 2.64 1.413959 0.073039 30.53047 2.3429348880890757 2.2058812021277845 1.8051430110062938 1.8439425750002556 1.8439425750002556 84.90604508
Lustre-durationThm_2_e1_301.lus.sl 600.0 600.0 7.345491 0.069737 22.58614 600 135.2934976350516 5.103091017022962 128.47536458600007 128.47536458600007 29.62941047
Lustre-ticket3i_all.lus.sl 9.291881 600.0 600.0 0.117432 77.40816 5.581042621051893 4.784622333943844 2.6366151479887776 2.675964889999932 2.675964889999932 600
From2018-fib_44.sl 0.139 0.74 0.169 0.054 2.583 0.9428845481015742 8.707485303049907 3.852822577988263 0.7208391229996778 0.7208391229996778 600
XC-29_conf1.sl 1.061 600.0 0.141 0.049 2.707 4.138253750978038 1.2607029359787703 4.937278386991238 1.5606671739997182 1.5606671739997182 600
Lustre-ticket3i_3_e8_1788.lus.sl 3.017819 6.12 3.301055 0.081844 174.8751 10.322374965064228 600 5.127426298975479 3.9529618699998537 3.9529618699998537 600
XC-13.c.sl 0.853 0.61 0.114 0.04 3.086 1.0079571530222893 1.0764057249762118 0.7407649180095177 0.8307299319994854 0.8307299319994854 600
XC-119_conf1.sl 600.0 8.07 1.377 0.115 3.057 4.18807434104383 4.259411841863766 6.000131439999677 2.9059639019999963 2.9059639019999963 15.61469089
From2018-jmbl_ex7_vars.sl 0.296 600.0 0.081 0.034 2.256 0.7507961229421198 0.5934497280977666 0.5356866760121193 0.5397813649997261 0.5397813649997261 0.648760476
XC-73_conf5.sl 0.102031 0.03 0.064283 0.035835 4.035722 0.5169047510717064 0.4319676258601248 0.29024962399853393 0.29295813600037945 0.29295813600037945 101.2989269
Lustre-car_all_e3_1068_e4_275.lus.sl 0.763 600.0 3.144 0.08 23.638 4.895282004028559 600 1.9093361670093145 4.23656597199988 4.23656597199988 306.1813558
Lustre-FIREFLY_8.lus.sl 0.506066 38.65 1.517036 0.064066 49.69451 4.522438587155193 4.456169364973903 7.259449369972572 1.89452945200037 1.89452945200037 102.823289
XC-79.c.sl 0.547391 600.0 0.181072 0.040599 3.598433 1.339934929041192 1.3771993841510266 0.885118987003807 0.9109924199992747 0.9109924199992747 2.463920684
Lustre-speed2_e8_449_e8_517.lus.sl 0.199915 0.62 0.085841 0.064193 7.316932 1.6960803689435124 1.607328426791355 1.0995940330030862 1.1397518889998537 1.1397518889998537 14.78998329
XC-5_conf5.sl 133.4565 600.0 1.082472 0.053277 4.758377 10.658779195975512 13.04937764396891 600 5.021304134999809 5.021304134999809 600
XC-2.c.sl 600.0 600.0 600.0 600.0 2.65 1.4967810939997435 1.5775480100419372 0.9291216419951525 1.0222014159999162 1.0222014159999162 2.254529825
Lustre-metros_1_e1_846_e3_1060.lus.sl 600.0 6.25 270.9269 0.12666 600.0 8.740208918927237 7.011683729942888 3.2556412180128973 2.592940801000168 2.592940801000168 600
Lustre-car_2_e7_1027_e1_1047.lus.sl 0.816 600.0 14.373 0.066 23.094 5.178660327102989 600 21.547259386017686 8.962801704000412 5.178660327102989 600
XC-47.c.sl 0.652859 600.0 0.148673 0.038556 3.948588 1.1953004989773035 1.2135399410035461 0.7455779739830177 0.7397449430000052 0.7397449430000052 3.258033131
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl 600.0 600.0 6.803 0.138 600.0 6.971911066910252 6.129984219791368 2.724465817998862 3.1831713900000977 3.1831713900000977 600
From2018-jmbl_hola.20.sl 600.0 0.65 0.197 0.058 2.956 1.6963950039353222 600 16.798293585976353 3.4301121939997756 1.6963950039353222 3.651231703
From2018-jmbl_dec_vars-new.sl 0.023 0.48 0.065 0.032 1.84 0.3981137308292091 0.5059518399648368 0.4420113179949112 0.45034645200030354 0.3981137308292091 600
Lustre-microwave27.lus.sl 600.0 600.0 600.0 600.0 600.0 600 600 600 600 600 600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl 0.813 7.47 0.579 0.095 146.727 3.6642901429440826 2.7313187578693032 1.044002485985402 1.09390166600042 1.09390166600042 600
XC-88_conf1.sl 0.090048 0.03 0.109911 0.0694 4.745661 2.132520710816607 1.9946732001844794 1.9809596090053674 1.4687216329999728 1.4687216329999728 42.24040462
XC-18_conf1.sl 600.0 600.0 600.0 0.049 3.253 2.677261220989749 600 1.37360400299076 1.9561717219994534 1.9561717219994534 10.78016115
Lustre-_6counters_e8_371_e1_448.lus.sl 0.858 600.0 0.104 0.094 16.232 6.480117289815098 2.736397652886808 2.8081111860228702 2.6698851359997207 2.6698851359997207 9.491731466
From2018-jmbl_fig3_vars.sl 0.037 0.03 0.066 0.036 2.131 1.033289795042947 1.1141997219529003 0.7079101350100245 0.783098307999353 0.783098307999353 1.116157933
From2018-jmbl_formula22.sl 0.03 0.03 0.051 0.035 2.107 1.3638925750274211 7.189433475956321 0.9876419880019967 1.0016191869999602 1.0016191869999602 1.576854807
Lustre-peterson_4.lus.sl 3.044436 600.0 5.582653 0.103159 600.0 6.141359505010769 4.795028572902083 2.083213217003504 2.0480273840000223 2.0480273840000223 600
XC-28.c.sl 0.329 1.33 0.08 0.047 2.945 0.6935367328114808 600 0.6981287650123704 0.7592934610001976 0.6935367328114808 600
XC-61_conf5.sl 0.140988 600.0 193.1654 0.041237 4.605825 1.2774414310697466 1.2464370359666646 0.8660328059922904 0.8892292000000452 0.8892292000000452 600
XC-97_conf5.sl 0.463423 0.82 0.267188 0.042815 3.818795 4.695392161840573 3.947930200956762 3.2785001560114324 2.329273164999904 2.329273164999904 188.7185318
Lustre-rtp_10_e7_106_e7_2564.lus.sl 0.903109 89.91 0.315188 0.092607 67.39954 1.8196528861299157 1.3456236231140792 0.8238408910110593 0.823723708000216 0.823723708000216 600
XC-17.c.sl 600.0 600.0 0.299 0.048 3.769 1.7641558449249715 1.3981633780058473 1.168939686001977 1.198939103000157 1.198939103000157 4.676916521
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl 600.0 0.74 600.0 0.046 3.381 4.438184713944793 600 1.1237225820077583 600 4.438184713944793 0.774032896
From2018-fib_28.sl 0.085 0.64 0.091 600.0 2.847 0.6084582230541855 0.6405658349394798 0.4744291879760567 0.46721920099980707 0.46721920099980707 1.155865937
XC-49_conf1.sl 600.0 0.66 0.178411 0.040122 3.81534 1.4205607299227268 1.158853363012895 0.8217741260014009 0.8083520750000162 0.8083520750000162 13.26644861
Lustre-FIREFLY_u1.lus.sl 600.0 600.0 2.806502 0.131921 148.6811 56.42426656698808 600 600 20.671462643000268 20.671462643000268 600
XC-45_conf1.sl 2.268599 0.66 0.168447 0.035548 3.362722 1.71590659301728 1.117261711973697 0.9451494060049299 0.9394325339999341 0.9394325339999341 9.230007065
XC-43_conf1.sl 0.47887 2.14 0.180445 0.038533 3.089761 1.4470671149902046 1.4873059471137822 0.816059741016943 0.8821680860000924 0.8821680860000924 15.54246064
XC-44_conf1.sl 0.595191 3.9 0.17425 0.038935 3.278938 1.6606256819795817 1.238279928918928 0.7665193620196078 0.8189332760002799 0.8189332760002799 11.90854352
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl 0.344 1.42 7.334 0.101 207.598 7.27403710805811 5.741928813047707 2.844240812002681 2.9914062489997377 2.9914062489997377 600
From2018-fib_01.sl 0.09 0.31 0.078 0.05 2.645 0.8917684950865805 0.8542942861095071 0.5562284970073961 0.6045827259999896 0.6045827259999896 0.59582245
XC-71.c.sl 0.286331 0.8 0.152759 0.037828 3.77759 1.3735417670104653 1.3115434448700398 0.8007587759930175 0.7615319959995759 0.7615319959995759 209.5976178


==> new_figs/test_data_no_ablation_with_freqhorn_comparison.tsv <==
instance	cvc4	LoopInvGen	HoICE	Spacer	Eldarica	A2C/flex	random	PCSat/expert	MC/flex	MC/flex+A2C/flex	FreqHorn
Lustre-durationThm_3_e7_334_e3_42.lus.sl	600.0	600.0	0.204271	0.057378	9.761297	4.291771928081289	39.098386676982045	2.261832131014671	2.224918489999993	2.224918489999993	64.52353987
Lustre-SYNAPSE_3_e8_1329_e8_320.lus.sl	11.81983	286.15	0.301537	0.053329	11.1507	1.8927158049773425	1.9864477140363306	0.9702666730154306	1.0866840340004273	1.0866840340004273	9.693194714
Lustre-FIREFLY_luke_1b_e3_671_e6_1974.lus.sl	600.0	600.0	4.012593	0.126999	37.3683	3.4089769429992884	3.4119142219424248	1.3897990540135652	1.9710802449999392	1.9710802449999392	600
XC-109.c.sl	15.071	600.0	0.167	0.063	2.765	1.4888078919611871	1.5104896139819175	1.4895263299986254	4.298753238000245	1.4888078919611871	600
Lustre-MESI_3_e3_2669.lus.sl	600.0	600.0	16.74782	0.183945	69.9226	23.8944767001085	21.92012796900235	16.72691393402056	19.304725525999856	19.304725525999856	453.115623
XC-66_conf5.sl	17.66831	600.0	0.329257	0.049717	4.78801	8.199026212096214	55.117985452059656	356.4751556729898	3.588014419000501	3.588014419000501	600
XC-51_conf1.sl	0.047561	0.03	0.10129	0.044229	3.674456	1.2193718480411917	1.2004166489932686	0.7729057790129445	0.783962100998906	0.783962100998906	10.55747251
Lustre-ILLINOIS_5.lus.sl	0.270061	14.56	1.514755	0.055535	45.08206	2.574811500031501	2.390645407140255	1.3353794809954707	1.359650585000054	1.359650585000054	81.11231379
XC-106_conf1.sl	0.101	600.0	0.186	0.051	2.974	1.5077654148917645	1.361525152809918	0.9686065569985658	0.9678137509999942	0.9678137509999942	600
From2018-jmbl_inc.sl	0.034	0.03	0.074	0.244	1.776	0.6302940149325877	0.632843203144148	0.48001014499459416	0.4700741359993117	0.4700741359993117	0.650087374
Lustre-durationThm_2_e7_145_e8_73.lus.sl	600.0	600.0	1.943593	0.045637	22.69857	600	48.51143867895007	97.65013968999847	33.60552230400026	33.60552230400026	36.01127967
From2018-minor2.sl	0.021	0.03	0.075	0.035	2.168	0.9188498528674245	1.0764313980471343	0.6516922040027566	0.7256972790000873	0.7256972790000873	1.043904189
Lustre-speed2_e8_449_e7_353.lus.sl	0.719072	0.61	0.118735	0.059736	11.69386	0.9707223430741578	1.1151529990602285	0.9062656309979502	0.9197199239999918	0.9197199239999918	14.99342338
Lustre-rtp_6.lus.sl	0.596116	600.0	4.643842	0.092319	84.67337	4.214612893061712	3.8396208761259913	1.717957546992693	1.739730684999813	1.739730684999813	600
XC-28_conf1.sl	0.708	600.0	0.12	0.048	2.98	1.3196759999264032	600	2.6603347349737305	0.981929746999981	0.981929746999981	600
Lustre-car_all_e7_188_e7_743.lus.sl	140.492	600.0	71.865	0.056	45.639	5.059203905984759	600	12.587840494001284	3.2737343799999508	3.2737343799999508	554.5008283
Lustre-durationThm_3_e7_334_e2_62.lus.sl	600.0	600.0	0.137565	0.046035	8.356056	3.327841385966167	40.32625183300115	2.1326450489868876	1.8901991949996955	1.8901991949996955	59.16846087
From2018-fib_13.sl	0.164	2.73	0.141	0.065	4.49	1.3469225459266454	1.8505588760599494	1.5983471370127518	0.9506817279998359	0.9506817279998359	600
Lustre-car_3.lus.sl	0.588	600.0	0.198	0.041	18.873	4.56007211888209	600	4.445626992004691	2.3506554619998496	2.3506554619998496	600
XC-44.c.sl	0.207091	14.53	0.138446	0.038124	3.029863	0.9013915660325438	0.7481402200646698	0.8706814010220114	0.8958637530004125	0.8958637530004125	4.165592116
Lustre-DRAGON_all2.lus.sl	600.0	600.0	86.68	0.541	600.0	600	600	600	600	600	600
Lustre-speed_e7_207.lus.sl	0.049846	0.03	0.139857	0.048867	4.011654	1.0640859759878367	0.8625161461532116	0.8834150469920132	0.8860136580005928	0.8860136580005928	8.709560702
From2018-jmbl_dec_simpl-new.sl	0.019	0.44	0.066	0.032	1.903	0.41007752693258226	0.4335870270151645	0.3755382919916883	0.3865745220000463	0.3865745220000463	600
Lustre-stalmark_e7_27.lus.sl	0.05407	600.0	0.113532	0.053521	3.315221	1.6031576390378177	1.5368103550281376	0.924309595982777	1.0612489110008028	1.0612489110008028	600
Lustre-cd.lus.sl	600.0	600.0	44.087	0.17	64.015	600	600	600	600	600	600
XC-93_conf1.sl	600.0	600.0	600.0	0.176568	4.658824	600	600	600	600	600	600
Lustre-DRAGON_10_e3_144_e5_2046.lus.sl	0.598	20.53	9.556	0.066	224.16	9.625766362063587	6.094038438051939	128.50768968902412	4.829788345999987	4.829788345999987	600
XC-118.c.sl	600.0	6.14	3.412	0.126	2.571	2.4372289429884404	213.49213567492552	1.32644371301285	1.7051677929998732	1.7051677929998732	3.383087527
XC-4.c.sl	1.563688	600.0	0.185705	2.653696	7.665507	1.595118273049593	1.7504624698776752	1.803117004019441	0.9547215129996403	0.9547215129996403	600
From2018-jmbl_trex1_vars.sl	0.099	600.0	0.082	0.034	2.332	0.6739333581645042	0.5498436959460378	0.5044123549887445	0.5287785470000017	0.5287785470000017	0.382149007
Lustre-speed2_e8_449.lus.sl	0.510591	0.62	0.141761	0.05984	5.32813	1.0242496919818223	1.0971473280806094	0.8858435490110423	0.8752278430001752	0.8752278430001752	15.11635027
Lustre-FIREFLY_rt_e3_1770_e2_637.lus.sl	600.0	600.0	6.418753	0.166979	53.36858	35.684793625958264	600	600	9.27510626899948	9.27510626899948	600
From2018-jmbl_vsend.sl	0.02	0.03	0.061	0.032	2.393	0.7516946028918028	0.5469886879436672	0.5331612640002277	0.5102118509994398	0.5102118509994398	0.478629324
Lustre-metros_1.lus.sl	600.0	600.0	1.153749	0.163862	600.0	13.146023591980338	11.7855862849392	292.0105330479855	32.52246894900054	13.146023591980338	600
XC-65_conf5.sl	20.78758	600.0	0.341582	0.302616	8.135894	5.370246164966375	10.75383039494045	53.290798191999784	4.852662348999729	4.852662348999729	600
XC-95_conf1.sl	600.0	1.06	0.327168	0.053571	3.925409	1.2119392610620707	1.3969337248709053	0.9073321939795278	0.9654171999991377	0.9654171999991377	15.92315383
Lustre-DRAGON_all_e3_4821_e1_1318.lus.sl	600.0	600.0	32.397	0.209	600.0	12.706138571025804	600	600	6.494216328999755	6.494216328999755	600
From2018-jmbl_matrix2_simp.sl	0.331	0.56	0.084	0.043	2.198	0.36966762808151543	0.42847528704442084	0.4085950979788322	0.44114999799967336	0.36966762808151543	600
Lustre-FIREFLY_all_e1_1207_e2_3220.lus.sl	600.0	600.0	10.05586	0.131351	64.66285	7.235794492997229	600	4.506077889003791	2.394219494999561	2.394219494999561	600
Lustre-ILLINOIS_5_e7_692_e7_2865.lus.sl	0.518021	1.89	0.26526	0.072251	31.55204	1.5098736819345504	1.15575927705504	0.7834479729935993	0.7867056530003538	0.7867056530003538	71.67587441
XC-72.c.sl	0.047275	0.57	0.086166	0.034612	3.410268	1.144211120903492	1.0481658258941025	0.7883880660228897	0.7866444250003042	0.7866444250003042	600
Lustre-car_4_e8_118_e7_178.lus.sl	0.418	0.68	0.146	0.042	11.699	1.098673600004986	0.9306834228336811	1.0534038929909002	1.0281516920003924	1.0281516920003924	10.55728668
Lustre-speed2_e7_223_e7_213.lus.sl	0.34463	1.06	0.119215	0.058362	11.27153	1.2166412330698222	1.1832233068998903	0.9787430310097989	0.9429549699998461	0.9429549699998461	11.9167073
XC-66_conf1.sl	0.069073	0.03	0.075209	0.041175	5.331664	1.4745095442049205	2.1038132519461215	1.2463709780131467	1.1056573100000264	1.1056573100000264	8.236235531
Lustre-MESI_3_e2_819_e4_1595.lus.sl	600.0	600.0	5.958133	0.459806	66.71478	24.94050142611377	21.75384439784102	12.098584520979784	15.615774287000022	15.615774287000022	600
Lustre-steam_boiler_no_arr1.lus.sl	4.040004	0.1	71.09763	0.627539	600.0	89.35762537480332	81.0139020041097	48.78966907900758	50.69475395299992	50.69475395299992	600
From2018-fib_43.sl	0.036	0.03	0.07	0.045	2.328	0.8243200560100377	0.7926467328798026	0.5167285579955205	0.5144936720007536	0.5144936720007536	1.402338867
Lustre-ticket3i_2.lus.sl	2.938666	13.98	3.250077	0.082904	219.717	10.111358653055504	600	5.326324999012286	8.03086393600006	8.03086393600006	600
Lustre-car_3_e2_695.lus.sl	0.19	0.83	0.11	0.04	10.784	2.2739358318503946	1.5285622079391032	1.0252024660003372	1.0437984260000235	1.0437984260000235	19.58177168
Lustre-DRAGON_12_e2_1618_e3_2012.lus.sl	600.0	600.0	600.0	0.348	600.0	600	600	600	600	600	600
Lustre-ums.lus.sl	0.783426	600.0	2.343537	0.144727	32.71795	9.192356457933784	6.779882716014981	3.6836919370107353	3.513742015000389	3.513742015000389	600
XC-42_conf5.sl	13.71917	6.74	0.181244	0.044135	3.624493	2.8789811411406845	2.4832897689193487	0.914562574995216	1.4057444919999398	1.4057444919999398	101.5671051
Lustre-steam_boiler_no_arr2_e6_3003_e4_15091.lus.sl	1.757956	1.36	0.953184	0.098896	51.74375	3.721650840016082	2.5757856350392103	1.4985611930023879	1.4756998940001722	1.4756998940001722	51.92811114
XC-72_conf1.sl	0.06529	0.57	0.095261	0.03533	3.581121	1.4154992930125445	1.3134547860827297	0.9374042079725768	0.9586968330004311	0.9586968330004311	600
Lustre-DRAGON_1_e1_14612_e1_268_e7_501.lus.sl	0.332	1.29	8.624	0.064	481.583	6.396793578984216	5.6027554960455745	2.6572455890127458	2.6098478829999294	2.6098478829999294	600
From2018-jmbl_ex7.sl	0.168	0.52	0.075	0.035	2.156	0.5269142771139741	0.5054806538391858	0.4819171339913737	0.4843799340001169	0.4843799340001169	0.930457075
From2018-jmbl_ex_23_vars.sl	600.0	600.0	0.067	0.43	3.258	67.62779367505573	37.06106976396404	108.08367769001052	175.48899648000042	67.62779367505573	1.092066384
XC-120_conf5.sl	600.0	600.0	600.0	0.389	17.206	196.1280839261599	600	171.25608519898378	600	196.1280839261599	600
XC-12.c.sl	0.54	0.6	0.113	0.056	2.332	1.1430326220579445	1.0681027660612017	0.7487475049856585	0.833384622000267	0.833384622000267	600
Lustre-metros_1_e2_1102_e1_317.lus.sl	600.0	600.0	1.415454	0.11511	387.4061	22.580820140894502	142.05166513915174	63.12330204900354	5.426486769999428	5.426486769999428	600
Lustre-DRAGON_1.lus.sl	0.217	4.59	5.991	0.066	600.0	6.265300343977287	5.136351980967447	2.824313703982625	2.5287396419998913	2.5287396419998913	600
Lustre-ticket3i_all_e2_1117_e7_553.lus.sl	29.30839	600.0	600.0	0.12412	63.97098	5.6379201270174235	5.273807852994651	2.58573550300207	2.4138941789999535	2.4138941789999535	600
XC-94.c.sl	600.0	600.0	6.145005	600.0	4.259962	20.959188560955226	600	1.3902903979760595	9.084715844999664	9.084715844999664	600
Lustre-MESI_2.lus.sl	0.129615	0.91	0.136015	0.040778	10.44772	0.9904378210194409	0.8086836410220712	0.6467487550107762	0.6465596579992052	0.6465596579992052	18.27258112
XC-57.c.sl	0.122595	0.88	0.148606	0.042939	3.524685	1.1911590329837054	1.0585374059155583	0.7172540840110742	0.7465948320004827	0.7465948320004827	600
XC-68_conf1.sl	0.053866	0.03	0.083231	0.042484	3.5302	2.169744267128408	1.4395321800839156	3.8498772569873836	3.938781122999899	2.169744267128408	3.174085125
XC-132_conf5.sl	285.473	1.43	0.459	0.041	4.3	2.0608632201328874	1.5414577589835972	1.7954210519965272	1.6662821359996087	1.6662821359996087	178.7885997
Lustre-FIREFLY_1_e1_1092_e2_1853.lus.sl	600.0	600.0	4.513084	0.128461	26.89348	3.2590292061213404	3.2189738820306957	1.6748756619927008	1.7820263300000079	1.7820263300000079	71.10679499
XC-125_conf1.sl	600.0	600.0	0.481	600.0	3.527	36.9600110061001	600	12.275267449003877	21.692277096999987	21.692277096999987	600
XC-25_conf5.sl	7.886	600.0	0.139	0.628	3.106	0.8769109509885311	0.8782194999512285	0.6466213550011162	0.6719162019999203	0.6719162019999203	600
Lustre-FIREFLY_8_e2_1711.lus.sl	0.485798	7.16	0.842103	0.077039	47.13123	4.229369672946632	3.6800719189923257	19.93582406701171	1.9843649949998508	1.9843649949998508	107.9965277
Lustre-ILLINOIS_3.lus.sl	600.0	600.0	3.973362	0.115164	33.52953	8.771731112152338	600	3.3274449940072373	4.244797006999988	4.244797006999988	521.9801044
XC-61.c.sl	0.056545	600.0	0.124515	0.037263	3.717312	0.9527915809303522	0.8587830599863082	0.613658951013349	0.6190003030005755	0.6190003030005755	600
XC-84.c.sl	0.032623	0.03	0.072975	0.041326	3.230469	1.214280730811879	1.2100702789612114	1.4644660560006741	0.976875089000032	0.976875089000032	1.474934792
Lustre-metros_2_e1_190.lus.sl	600.0	600.0	600.0	0.819384	600.0	600	600	600	600	600	600
Lustre-FIREFLY_3_e2_2236_e7_3681.lus.sl	0.490608	9.03	1.144942	0.055547	41.66682	2.4997501908801496	2.0920640979893506	1.2021498660033103	1.1656047939995915	1.1656047939995915	109.1710356
Lustre-DRAGON_12.lus.sl	600.0	600.0	600.0	0.514	383.116	600	600	600	257.09814248400016	257.09814248400016	600
Lustre-DRAGON_4.lus.sl	600.0	600.0	44.205	0.153	496.15	68.54635213385336	600	600	16.565328980000004	16.565328980000004	600
From2018-fib_08.sl	600.0	2.4	0.136	600.0	3.318	1.3536085989326239	3.9051456439774483	0.7884023759979755	1.0195852269998795	1.0195852269998795	1.36203949
Lustre-SYNAPSE_5.lus.sl	600.0	600.0	0.843145	0.079373	13.01953	86.93648283788934	600	233.76027805000194	36.69239406600002	36.69239406600002	600
XC-63_conf1.sl	0.071149	0.03	0.075539	0.040496	6.098189	1.3582704539876431	3.3022015569731593	1.4063287169847172	0.9526822170000742	0.9526822170000742	7.257655863
Lustre-FIREFLY_a3_e2_2086_e2_2689.lus.sl	600.0	600.0	600.0	0.106673	121.2396	600	600	600	600	600	600
XC-108_conf1.sl	4.177	0.68	0.165	0.06	4.246	1.72728648991324	1.4906189010944217	0.9894624399894383	0.9605312660005438	0.9605312660005438	600
Lustre-DRAGON_2_e2_3183_e3_5972.lus.sl	600.0	600.0	22.405	0.202	139.602	6.986456959042698	6.636525753885508	3.5040568739932496	5.181275735999861	5.181275735999861	600
XC-52_conf5.sl	0.078284	0.03	0.060206	0.035383	4.224398	0.46641408489085734	0.4320932540576905	0.2924416340247262	0.28375446299997975	0.28375446299997975	52.04785249
XC-106.c.sl	0.073	600.0	0.173	0.049	2.699	0.9159729280509055	0.915225432952866	0.7659709579893388	0.7857796289999897	0.7857796289999897	600
XC-111_conf5.sl	600.0	600.0	32.312	0.183	4.077	283.7529998761602	600	600	354.5647804950004	283.7529998761602	600
From2018-hhk2008_true-unreach-call_true-termination.sl	600.0	0.82	1.334	0.051	2.25	55.2101226511877	600	3.7447491709899623	600	55.2101226511877	1.854931556
Lustre-peterson_2.lus.sl	1.979204	600.0	5.25663	0.094525	85.0773	4.772955327993259	3.891467382898554	2.1340152290067635	2.1010823469996467	2.1010823469996467	600
Lustre-MESI_1_e2_162_e7_1545.lus.sl	0.38687	0.63	0.182283	0.054727	12.2934	0.9713952699676156	0.7857008490245789	0.682715194998309	0.6844165040001826	0.6844165040001826	17.53858692
XC-93_conf5.sl	600.0	600.0	600.0	0.18824	6.321373	600	600	600	600	600	600
From2018-jmbl_dec_vars.sl	0.023	0.03	0.06	0.036	2.176	0.8730397918261588	0.7114500000607222	0.554587813996477	0.6178202999999485	0.6178202999999485	0.727640377
Lustre-car_4.lus.sl	0.433	0.88	0.145	0.053	11.331	1.0225643059238791	0.9814136659260839	1.042447263986105	1.023323277999225	1.0225643059238791	16.04677429
Lustre-steam_boiler_no_arr2_e7_12307.lus.sl	1.748209	1.39	1.129553	0.099587	48.06414	3.463778684847057	3.0656785999890417	1.4571199720085133	1.4836758419999683	1.4836758419999683	38.44708795
Lustre-car_1_e7_184_e3_299.lus.sl	0.507	0.64	0.166	0.055	11.169	0.8956436971202493	0.8764862581156194	0.6287549459957518	0.6129727510005978	0.6129727510005978	17.07720402
From2018-jmbl_sum1.sl	0.459	0.52	0.239	0.057	2.149	1.2375538530759513	600	0.7884073489985894	1.1891794120001578	1.1891794120001578	0.970311655
XC-120_conf1.sl	600.0	600.0	0.729	0.327	16.338	3.1205293911043555	600	2.21587331398041	2.1215307290000283	2.1215307290000283	11.92843109
XC-67_conf5.sl	436.7794	1.86	0.321449	0.042245	4.221101	4.481254087993875	600	270.04448923500604	2.923249934001433	2.923249934001433	536.9351164
Lustre-MESI_4_e7_1140_e7_433.lus.sl	600.0	0.9	0.123221	0.056803	10.42115	1.628360222093761	1.7229140859562904	0.7477937829971779	0.754535680999652	0.754535680999652	45.16479189
XC-40_conf1.sl	2.845334	2.25	0.175155	0.03782	3.150563	1.2348456711042672	1.030002059880644	0.8316268769849557	0.8403619870005059	0.8403619870005059	13.82242154
Lustre-fast_1.lus.sl	8.517127	600.0	0.421803	0.081098	34.59891	6.967238646931946	7.345963799860328	4.696946334006498	6.3766945019997365	6.3766945019997365	600
XC-39.c.sl	0.032037	0.03	0.032295	0.03335	1.829063	0.25204477086663246	0.26023481599986553	0.20282521401531994	0.25450299299996004	0.25204477086663246	4.536584098
Lustre-ticket3i_7.lus.sl	17.7531	600.0	600.0	0.11347	85.46834	5.6050176760181785	4.602761382004246	2.3280768289987464	2.82290272299997	2.82290272299997	600
XC-96_conf5.sl	1.374063	10.89	0.39497	0.055196	3.459675	2.733573601813987	2.412701218156144	1.9220815949956886	2.0665083819994834	2.0665083819994834	72.77509856
XC-64_conf1.sl	0.070619	0.03	0.076005	0.043068	8.171256	1.6549679371528327	17.3013708780054	1.2750527090101968	1.0350001820006582	1.0350001820006582	4.40835772
Lustre-MOESI_2_e1_1753.lus.sl	600.0	600.0	4.491576	0.071378	34.00073	3.052043806994334	2.792193436063826	1.7567715990007855	1.5654846499999735	1.5654846499999735	42.34180215
Lustre-MESI_i3_e1_447_e6_2281.lus.sl	600.0	600.0	0.685946	0.088985	11.78552	8.948870636988431	600	2.4952176549995784	2.2981635109999843	2.2981635109999843	600
XC-25_conf1.sl	0.05	0.03	0.073	0.349	3.563	1.170689910883084	0.8930932120420039	0.7494834820099641	0.7793895260001591	0.7793895260001591	2.072912434
Lustre-DRAGON_10_e2_402.lus.sl	0.615	59.22	4.597	0.099	224.04	10.235092823859304	600	22.802042858995264	6.113913723000223	6.113913723000223	600
From2018-bk-nat.sl	0.181	0.04	0.152	0.098	3.985	3.1665764700155705	600	4.531098429986741	3.089487896999799	3.089487896999799	2.802055636
From2018-minor1.sl	0.025	0.03	0.074	0.034	2.243	0.5848490819334984	0.41705117700621486	0.4582806930120569	0.45583805400002575	0.45583805400002575	0.846557346
Lustre-metros_4_e2_968_e3_931.lus.sl	600.0	122.03	1.835198	0.147158	10.88045	5.06652844697237	4.920963648008183	2.7152388490212616	3.0064065239998854	3.0064065239998854	600
Lustre-DRAGON_9_e7_1843_e3_5316.lus.sl	0.898	1.23	4.214	0.069	318.679	7.05574623006396	6.042917946819216	2.104195621010149	2.8035308339999574	2.8035308339999574	600
Lustre-MESI_3_e2_819_e6_1459.lus.sl	600.0	600.0	5.137903	0.252899	129.8519	27.29234451102093	24.7448278660886	12.503992359008407	13.474597661000189	13.474597661000189	600
From2018-jmbl_inc_vars.sl	0.036	0.03	0.074	0.047	2.058	0.7916844461578876	1.0140840499661863	0.6280354789923877	0.6664346909999495	0.6664346909999495	0.470111158
XC-48_conf5.sl	600.0	0.81	0.266479	0.043833	3.864726	2.4371061390265822	2.089653098024428	2.1063251630112063	2.1863147960002607	2.1863147960002607	113.076253
XC-84_conf1.sl	0.04473	0.03	0.078774	0.04304	3.370678	1.3394911298528314	600	1.7438907379982993	0.9160270509999009	0.9160270509999009	3.629325265
From2018-gj2007_true-unreach-call_true-termination.sl	0.049	0.03	0.063	0.044	1.978	0.4894072648603469	0.5791061078198254	0.45866105699678883	0.4721695180005554	0.4721695180005554	1.358396766
XC-46_conf5.sl	27.50433	600.0	1.254044	0.07993	5.18951	3.4195062089711428	3.2848317630123347	1.7596683359879535	1.4802915499994924	1.4802915499994924	600
Lustre-FIREFLY_u1_e2_3403_e2_957.lus.sl	600.0	600.0	70.99439	0.136919	135.4497	44.562174405902624	27.27473916206509	600	14.159747579000395	14.159747579000395	600
Lustre-MESI_i4_e6_2175.lus.sl	600.0	600.0	101.9403	0.244323	21.93012	59.88740801298991	63.02382774790749	106.25122972700046	600	59.88740801298991	600
XC-48.c.sl	0.451864	53.98	0.132617	0.038086	3.514273	1.1592044001445174	1.1889666519127786	0.6396929199981969	0.6274663770000188	0.6274663770000188	5.204020895
XC-115_conf1.sl	0.538	5.26	0.078	0.061	3.032	1.3795041888952255	1.4802895651664585	0.8340512480062898	0.8131208350005181	0.8131208350005181	7.614894231
Lustre-ticket3i_all_e7_1837.lus.sl	35.76386	600.0	600.0	0.132386	60.53808	4.97000897815451	4.332242949865758	2.5678525479743257	2.430526625999846	2.430526625999846	600
Lustre-FIREFLY_6.lus.sl	600.0	600.0	2.150058	0.1321	80.42343	36.81951774889603	600	600	13.105459989000337	13.105459989000337	600
Lustre-FIREFLY_luke_1a_e2_284_e1_2924.lus.sl	600.0	600.0	1.963959	0.08636	142.9738	47.11260862508789	600	41.96869830202195	31.476117208999995	31.476117208999995	98.60281909
Lustre-FIREFLY_5_e1_2552_e7_1169.lus.sl	0.441197	2.64	1.413959	0.073039	30.53047	2.3429348880890757	2.2058812021277845	1.8051430110062938	1.8439425750002556	1.8439425750002556	84.90604508
Lustre-durationThm_2_e1_301.lus.sl	600.0	600.0	7.345491	0.069737	22.58614	600	135.2934976350516	5.103091017022962	128.47536458600007	128.47536458600007	29.62941047
Lustre-ticket3i_all.lus.sl	9.291881	600.0	600.0	0.117432	77.40816	5.581042621051893	4.784622333943844	2.6366151479887776	2.675964889999932	2.675964889999932	600
From2018-fib_44.sl	0.139	0.74	0.169	0.054	2.583	0.9428845481015742	8.707485303049907	3.852822577988263	0.7208391229996778	0.7208391229996778	600
XC-29_conf1.sl	1.061	600.0	0.141	0.049	2.707	4.138253750978038	1.2607029359787703	4.937278386991238	1.5606671739997182	1.5606671739997182	600
Lustre-ticket3i_3_e8_1788.lus.sl	3.017819	6.12	3.301055	0.081844	174.8751	10.322374965064228	600	5.127426298975479	3.9529618699998537	3.9529618699998537	600
XC-13.c.sl	0.853	0.61	0.114	0.04	3.086	1.0079571530222893	1.0764057249762118	0.7407649180095177	0.8307299319994854	0.8307299319994854	600
XC-119_conf1.sl	600.0	8.07	1.377	0.115	3.057	4.18807434104383	4.259411841863766	6.000131439999677	2.9059639019999963	2.9059639019999963	15.61469089
From2018-jmbl_ex7_vars.sl	0.296	600.0	0.081	0.034	2.256	0.7507961229421198	0.5934497280977666	0.5356866760121193	0.5397813649997261	0.5397813649997261	0.648760476
XC-73_conf5.sl	0.102031	0.03	0.064283	0.035835	4.035722	0.5169047510717064	0.4319676258601248	0.29024962399853393	0.29295813600037945	0.29295813600037945	101.2989269
Lustre-car_all_e3_1068_e4_275.lus.sl	0.763	600.0	3.144	0.08	23.638	4.895282004028559	600	1.9093361670093145	4.23656597199988	4.23656597199988	306.1813558
Lustre-FIREFLY_8.lus.sl	0.506066	38.65	1.517036	0.064066	49.69451	4.522438587155193	4.456169364973903	7.259449369972572	1.89452945200037	1.89452945200037	102.823289
XC-79.c.sl	0.547391	600.0	0.181072	0.040599	3.598433	1.339934929041192	1.3771993841510266	0.885118987003807	0.9109924199992747	0.9109924199992747	2.463920684
Lustre-speed2_e8_449_e8_517.lus.sl	0.199915	0.62	0.085841	0.064193	7.316932	1.6960803689435124	1.607328426791355	1.0995940330030862	1.1397518889998537	1.1397518889998537	14.78998329
XC-5_conf5.sl	133.4565	600.0	1.082472	0.053277	4.758377	10.658779195975512	13.04937764396891	600	5.021304134999809	5.021304134999809	600
XC-2.c.sl	600.0	600.0	600.0	600.0	2.65	1.4967810939997435	1.5775480100419372	0.9291216419951525	1.0222014159999162	1.0222014159999162	2.254529825
Lustre-metros_1_e1_846_e3_1060.lus.sl	600.0	6.25	270.9269	0.12666	600.0	8.740208918927237	7.011683729942888	3.2556412180128973	2.592940801000168	2.592940801000168	600
Lustre-car_2_e7_1027_e1_1047.lus.sl	0.816	600.0	14.373	0.066	23.094	5.178660327102989	600	21.547259386017686	8.962801704000412	5.178660327102989	600
XC-47.c.sl	0.652859	600.0	0.148673	0.038556	3.948588	1.1953004989773035	1.2135399410035461	0.7455779739830177	0.7397449430000052	0.7397449430000052	3.258033131
Lustre-DRAGON_8_e3_786_e7_4541.lus.sl	600.0	600.0	6.803	0.138	600.0	6.971911066910252	6.129984219791368	2.724465817998862	3.1831713900000977	3.1831713900000977	600
From2018-jmbl_hola.20.sl	600.0	0.65	0.197	0.058	2.956	1.6963950039353222	600	16.798293585976353	3.4301121939997756	1.6963950039353222	3.651231703
From2018-jmbl_dec_vars-new.sl	0.023	0.48	0.065	0.032	1.84	0.3981137308292091	0.5059518399648368	0.4420113179949112	0.45034645200030354	0.3981137308292091	600
Lustre-microwave27.lus.sl	600.0	600.0	600.0	600.0	600.0	600	600	600	600	600	600
Lustre-DRAGON_9_e7_1843_e7_2225.lus.sl	0.813	7.47	0.579	0.095	146.727	3.6642901429440826	2.7313187578693032	1.044002485985402	1.09390166600042	1.09390166600042	600
XC-88_conf1.sl	0.090048	0.03	0.109911	0.0694	4.745661	2.132520710816607	1.9946732001844794	1.9809596090053674	1.4687216329999728	1.4687216329999728	42.24040462
XC-18_conf1.sl	600.0	600.0	600.0	0.049	3.253	2.677261220989749	600	1.37360400299076	1.9561717219994534	1.9561717219994534	10.78016115
Lustre-_6counters_e8_371_e1_448.lus.sl	0.858	600.0	0.104	0.094	16.232	6.480117289815098	2.736397652886808	2.8081111860228702	2.6698851359997207	2.6698851359997207	9.491731466
From2018-jmbl_fig3_vars.sl	0.037	0.03	0.066	0.036	2.131	1.033289795042947	1.1141997219529003	0.7079101350100245	0.783098307999353	0.783098307999353	1.116157933
From2018-jmbl_formula22.sl	0.03	0.03	0.051	0.035	2.107	1.3638925750274211	7.189433475956321	0.9876419880019967	1.0016191869999602	1.0016191869999602	1.576854807
Lustre-peterson_4.lus.sl	3.044436	600.0	5.582653	0.103159	600.0	6.141359505010769	4.795028572902083	2.083213217003504	2.0480273840000223	2.0480273840000223	600
XC-28.c.sl	0.329	1.33	0.08	0.047	2.945	0.6935367328114808	600	0.6981287650123704	0.7592934610001976	0.6935367328114808	600
XC-61_conf5.sl	0.140988	600.0	193.1654	0.041237	4.605825	1.2774414310697466	1.2464370359666646	0.8660328059922904	0.8892292000000452	0.8892292000000452	600
XC-97_conf5.sl	0.463423	0.82	0.267188	0.042815	3.818795	4.695392161840573	3.947930200956762	3.2785001560114324	2.329273164999904	2.329273164999904	188.7185318
Lustre-rtp_10_e7_106_e7_2564.lus.sl	0.903109	89.91	0.315188	0.092607	67.39954	1.8196528861299157	1.3456236231140792	0.8238408910110593	0.823723708000216	0.823723708000216	600
XC-17.c.sl	600.0	600.0	0.299	0.048	3.769	1.7641558449249715	1.3981633780058473	1.168939686001977	1.198939103000157	1.198939103000157	4.676916521
From2018-cggmp2005_variant_true-unreach-call_true-termination.sl	600.0	0.74	600.0	0.046	3.381	4.438184713944793	600	1.1237225820077583	600	4.438184713944793	0.774032896
From2018-fib_28.sl	0.085	0.64	0.091	600.0	2.847	0.6084582230541855	0.6405658349394798	0.4744291879760567	0.46721920099980707	0.46721920099980707	1.155865937
XC-49_conf1.sl	600.0	0.66	0.178411	0.040122	3.81534	1.4205607299227268	1.158853363012895	0.8217741260014009	0.8083520750000162	0.8083520750000162	13.26644861
Lustre-FIREFLY_u1.lus.sl	600.0	600.0	2.806502	0.131921	148.6811	56.42426656698808	600	600	20.671462643000268	20.671462643000268	600
XC-45_conf1.sl	2.268599	0.66	0.168447	0.035548	3.362722	1.71590659301728	1.117261711973697	0.9451494060049299	0.9394325339999341	0.9394325339999341	9.230007065
XC-43_conf1.sl	0.47887	2.14	0.180445	0.038533	3.089761	1.4470671149902046	1.4873059471137822	0.816059741016943	0.8821680860000924	0.8821680860000924	15.54246064
XC-44_conf1.sl	0.595191	3.9	0.17425	0.038935	3.278938	1.6606256819795817	1.238279928918928	0.7665193620196078	0.8189332760002799	0.8189332760002799	11.90854352
Lustre-DRAGON_1_e2_1997_e7_3613_e2_3409.lus.sl	0.344	1.42	7.334	0.101	207.598	7.27403710805811	5.741928813047707	2.844240812002681	2.9914062489997377	2.9914062489997377	600
From2018-fib_01.sl	0.09	0.31	0.078	0.05	2.645	0.8917684950865805	0.8542942861095071	0.5562284970073961	0.6045827259999896	0.6045827259999896	0.59582245
XC-71.c.sl	0.286331	0.8	0.152759	0.037828	3.77759	1.3735417670104653	1.3115434448700398	0.8007587759930175	0.7615319959995759	0.7615319959995759	209.5976178


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

